A Bregman Proximal Perspective on Classical and Quantum Blahut-Arimoto Algorithms

The Blahut-Arimoto algorithm is a well-known method to compute classical channel capacities and rate-distortion functions. Recent works have extended this algorithm to compute various quantum analogs of these quantities. In this paper, we show how these Blahut-Arimoto algorithms are special instances of mirror descent, which is a type of Bregman proximal method, and a well-studied generalization of gradient descent for constrained convex optimization. Using recently developed convex analysis tools, we show how analysis based on relative smoothness and strong convexity recovers known sublinear and linear convergence rates for Blahut-Arimoto algorithms. This Bregman proximal viewpoint allows us to derive related algorithms with similar convergence guarantees to solve problems in information theory for which Blahut-Arimoto-type algorithms are not directly applicable. We apply this framework to compute energy-constrained classical and quantum channel capacities, classical and quantum rate-distortion functions, and approximations of the relative entropy of entanglement, all with provable convergence guarantees.

==> figures/data/channel_capacities.csv <==
i,ccdflt,ccheur,ccbckt,cqdflt,cqheur,cqbckt,eadflt,eaheur,eabckt
0,0.27540627,0.27540627,0.27540627,0.006544614,0.002914694,0.001410041,0.564039997,0.564039997,0.564039997
1,0.047845459,0.047845459,0.047845459,0.006415712,0.001016073,0.000759702,0.527001789,0.527001789,0.527001789
2,0.047110377,0.314303529,0.014917766,0.006288934,0.001003904,0.000413726,0.482355905,0.715349728,0.246404364
3,0.04637256,0.171780527,0.00783062,0.00616427,0.000205372,0.000256492,0.431310702,0.700648984,0.063895745
4,0.045632194,0.11155577,0.004128618,0.00604171,0.000151593,0.000179201,0.376258429,0.067413576,0.001068791
5,0.044889499,0.038908928,0.001859213,0.005921242,8.78E-05,0.000122821,0.320095798,0.683303202,6.67E-05
6,0.04414472,0.027082479,0.001204299,0.005802856,0.00033038,9.04E-05,0.265681004,0.484861028,3.40E-07
7,0.043398135,0.01089497,0.000839953,0.005686542,0.000124861,7.18E-05,0.215401203,0.031755348,6.48E-10
8,0.042650052,0.006901628,0.000258736,0.005572288,2.66E-05,5.41E-05,0.170891981,0.022077628,3.84E-13
9,0.041900812,0.004712895,0.000182815,0.005460082,2.16E-05,4.61E-05,0.13295897,0.0005233,1.63E-14
10,0.041150785,0.00302526,0.000147017,0.005349912,1.94E-05,3.65E-05,0.101678619,1.03E-06,2.53E-14
11,0.040400376,0.001914268,6.61E-05,0.005241767,7.55E-06,1.85E-05,0.07660024,1.05E-09,1.89E-14
12,0.039650019,0.001251867,4.51E-05,0.005135633,0.000627055,1.26E-05,0.056966776,3.50E-12,1.89E-14
13,0.03890018,0.000702106,3.93E-05,0.005031496,6.22E-06,1.16E-05,0.041900046,3.04E-14,1.25E-14
14,0.038151351,0.000619705,2.94E-05,0.004929343,2.04E-06,9.15E-06,0.03052972,2.15E-14,1.89E-14
15,0.037404053,0.000557918,1.88E-05,0.004829159,1.21E-06,6.01E-06,0.022068377,2.27E-14,1.25E-14
16,0.036658832,0.000268345,1.31E-05,0.004730927,1.03E-06,4.34E-06,0.015845289,8.65E-15,1.51E-14
17,0.035916253,0.00155046,1.16E-05,0.004634633,9.82E-07,4.11E-06,0.011313156,1.76E-14,1.89E-14
18,0.035176901,0.007472236,1.05E-05,0.004540258,8.78E-07,3.17E-06,0.008039513,2.40E-14,2.15E-14
19,0.034441378,0.000470079,4.92E-06,0.004447785,8.24E-07,2.24E-06,0.00569102,2.79E-14,2.02E-14
20,0.033710293,8.11E-05,4.29E-06,0.004357196,7.84E-07,1.90E-06,0.004015745,1.89E-14,1.63E-14
21,0.032984265,3.42E-05,3.98E-06,0.004268471,5.61E-07,1.80E-06,0.002826267,2.02E-14,2.02E-14
22,0.032263911,2.46E-05,3.55E-06,0.004181591,3.34E-05,1.40E-06,0.001984935,2.53E-14,1.76E-14
23,0.031549849,1.71E-05,2.87E-06,0.004096535,4.94E-07,1.29E-06,0.001391695,2.02E-14,2.27E-14
24,0.030842686,1.57E-05,2.46E-06,0.004013281,2.78E-07,1.22E-06,0.000974438,1.12E-14,2.27E-14
25,0.03014302,1.92E-05,2.29E-06,0.003931808,2.64E-07,1.16E-06,0.000681551,1.76E-14,1.51E-14
26,0.029451428,1.16E-05,2.16E-06,0.003852092,2.25E-07,7.80E-07,0.000476294,2.27E-14,1.76E-14
27,0.028768468,1.11E-05,1.11E-06,0.003774111,1.90E-07,6.81E-07,0.000332632,1.51E-14,2.02E-14
28,0.028094671,1.02E-05,7.13E-07,0.00369784,1.51E-06,6.60E-07,0.000232184,1.76E-14,2.15E-14
29,0.027430536,6.90E-06,6.26E-07,0.003623255,9.17E-07,2.35E-07,0.000162006,2.27E-14,1.25E-14
30,0.026776532,2.82E-05,5.92E-07,0.003550331,1.21E-07,2.20E-07,1.13E-04,2.66E-14,2.02E-14
31,0.026133088,2.98E-05,4.59E-07,0.003479043,1.09E-07,2.11E-07,7.88E-05,1.63E-14,1.12E-14
32,0.025500596,5.81E-06,3.98E-07,0.003409364,1.06E-07,1.95E-07,5.50E-05,2.27E-14,2.02E-14
33,0.024879406,5.26E-06,3.77E-07,0.003341268,9.57E-08,1.87E-07,3.83E-05,1.76E-14,2.15E-14
34,0.024269827,5.16E-06,3.58E-07,0.003274728,8.51E-08,1.82E-07,2.67E-05,1.76E-14,2.02E-14
35,0.023672125,4.79E-06,3.19E-07,0.003209718,4.06E-07,1.72E-07,1.86E-05,1.51E-14,1.63E-14
36,0.02308652,4.51E-06,2.96E-07,0.00314621,1.39E-07,1.67E-07,1.30E-05,2.79E-14,1.38E-14
37,0.022513192,4.95E-05,2.85E-07,0.003084176,6.71E-08,1.61E-07,9.05E-06,1.76E-14,1.89E-14
38,0.02195228,4.64E-06,5.44E-08,0.003023589,5.93E-08,1.57E-07,6.31E-06,2.53E-14,1.89E-14
39,0.021403879,3.65E-06,2.56E-08,0.002964421,5.77E-08,1.50E-07,4.40E-06,2.66E-14,2.79E-14
40,0.020868048,3.57E-06,2.13E-08,0.002906643,5.55E-08,1.44E-07,3.07E-06,1.76E-14,1.76E-14
41,0.020344806,3.45E-06,2.03E-08,0.002850229,4.92E-08,1.40E-07,2.14E-06,1.38E-14,2.15E-14
42,0.019834142,3.21E-06,1.61E-08,0.002795149,7.17E-07,1.36E-07,1.49E-06,1.76E-14,1.89E-14
43,0.019336008,8.40E-06,1.41E-08,0.002741376,5.94E-08,4.56E-08,1.04E-06,2.02E-14,1.89E-14
44,0.01885033,5.85E-06,1.31E-08,0.002688882,3.65E-08,3.87E-08,7.26E-07,1.38E-14,2.15E-14
45,0.018377005,2.51E-06,1.23E-08,0.00263764,3.55E-08,3.81E-08,5.07E-07,1.12E-14,1.25E-14
46,0.017915906,2.42E-06,1.19E-08,0.00258762,3.28E-08,3.62E-08,3.54E-07,1.63E-14,2.66E-14
47,0.017466885,2.37E-06,3.98E-09,0.002538796,3.01E-08,2.34E-08,2.47E-07,2.27E-14,1.63E-14
48,0.017029775,2.30E-06,3.19E-09,0.002491141,2.97E-08,2.07E-08,1.72E-07,2.27E-14,1.38E-14
49,0.016604392,2.64E-06,2.99E-09,0.002444627,6.51E-08,2.03E-08,1.20E-07,1.38E-14,1.89E-14
50,0.016190539,5.31E-05,2.81E-09,0.002399227,3.52E-08,1.98E-08,8.39E-08,2.92E-14,1.76E-14
51,0.015788005,1.51E-06,2.28E-09,0.002354916,2.31E-08,1.57E-08,5.86E-08,2.15E-14,2.02E-14
52,0.015396571,1.44E-06,2.17E-09,0.002311666,2.22E-08,1.48E-08,4.09E-08,1.51E-14,1.38E-14
53,0.015016008,1.41E-06,2.08E-09,0.002269452,2.17E-08,1.45E-08,2.86E-08,1.89E-14,1.89E-14
54,0.014646084,1.03E-06,7.35E-10,0.002228249,1.96E-08,1.38E-08,2.00E-08,2.15E-14,2.02E-14
55,0.014286558,2.49E-05,5.26E-10,0.002188031,3.82E-08,1.30E-08,1.39E-08,2.02E-14,1.63E-14
56,0.013937189,0.000303001,4.55E-10,0.002148773,1.52E-07,1.26E-08,9.74E-09,2.79E-14,2.27E-14
57,0.013597731,1.16E-05,4.04E-10,0.002110451,1.68E-08,1.24E-08,6.81E-09,2.02E-14,1.76E-14
58,0.013267939,9.27E-07,3.61E-10,0.002073042,1.37E-08,1.19E-08,4.76E-09,1.89E-14,1.51E-14
59,0.012947567,2.00E-07,3.42E-10,0.002036522,1.34E-08,1.15E-08,3.33E-09,2.02E-14,2.02E-14
60,0.01263637,9.58E-08,3.29E-10,0.002000867,1.25E-08,1.12E-08,2.32E-09,2.15E-14,1.63E-14
61,0.012334104,7.99E-08,2.02E-10,0.001966055,1.20E-08,1.11E-08,1.62E-09,1.76E-14,1.63E-14
62,0.012040526,6.93E-08,1.85E-10,0.001932064,1.30E-08,1.03E-08,1.14E-09,1.89E-14,2.27E-14
63,0.011755397,7.02E-08,1.80E-10,0.001898873,1.01E-08,1.01E-08,7.94E-10,2.15E-14,1.63E-14
64,0.011478481,5.93E-08,1.64E-10,0.001866459,1.00E-08,9.90E-09,5.56E-10,1.51E-14,1.38E-14
65,0.011209543,4.63E-08,1.45E-10,0.001834803,9.25E-09,3.16E-09,3.89E-10,1.51E-14,2.53E-14
66,0.010948353,4.35E-08,1.32E-10,0.001803884,9.07E-09,2.68E-09,2.72E-10,1.89E-14,1.25E-14
67,0.010694687,2.15E-08,1.28E-10,0.001773683,8.91E-09,2.60E-09,1.90E-10,1.76E-14,1.51E-14
68,0.010448321,1.55E-07,1.23E-10,0.001744179,4.88E-09,2.56E-09,1.33E-10,1.76E-14,1.63E-14
69,0.010209039,1.81E-06,8.47E-11,0.001715355,2.32E-05,1.09E-09,9.31E-11,2.66E-14,1.51E-14
70,0.009976627,9.15E-10,6.84E-11,0.001687191,3.01E-08,1.04E-09,6.52E-11,2.40E-14,1.51E-14
71,0.009750875,8.32E-10,6.49E-11,0.001659671,6.73E-09,1.01E-09,4.56E-11,1.89E-14,1.38E-14
72,0.009531581,7.82E-10,6.35E-11,0.001632775,1.93E-09,9.60E-10,3.19E-11,2.02E-14,2.02E-14
73,0.009318544,4.97E-10,3.24E-11,0.001606489,8.78E-10,9.38E-10,2.24E-11,2.40E-14,1.63E-14
74,0.00911157,3.29E-09,2.56E-11,0.001580794,8.37E-10,9.21E-10,1.57E-11,2.02E-14,1.51E-14
75,0.008910469,2.10E-08,2.25E-11,0.001555675,8.21E-10,9.01E-10,1.10E-11,2.15E-14,2.15E-14
76,0.008715057,6.80E-10,2.13E-11,0.001531116,8.06E-10,8.80E-10,7.69E-12,2.40E-14,1.51E-14
77,0.008525152,1.22E-10,2.09E-11,0.001507102,7.80E-10,8.63E-10,5.40E-12,1.51E-14,1.76E-14
78,0.008340581,8.20E-11,2.08E-11,0.001483618,7.69E-10,8.49E-10,3.78E-12,1.25E-14,2.15E-14
79,0.008161172,7.07E-11,2.07E-11,0.00146065,7.38E-10,8.31E-10,2.66E-12,2.02E-14,1.89E-14
80,0.00798676,6.67E-11,2.05E-11,0.001438184,2.45E-09,6.33E-10,1.87E-12,1.63E-14,1.25E-14
81,0.007817184,6.43E-11,2.05E-11,0.001416205,3.57E-08,5.16E-10,1.31E-12,1.76E-14,2.02E-14
82,0.007652288,9.21E-11,2.05E-11,0.001394702,3.93E-10,5.08E-10,9.26E-13,1.76E-14,1.63E-14
83,0.007491922,5.42E-11,2.05E-11,0.001373661,3.90E-10,4.98E-10,6.58E-13,1.63E-14,1.63E-14
84,0.007335938,5.27E-11,2.05E-11,0.001353069,3.10E-10,2.22E-10,4.62E-13,1.12E-14,2.02E-14
85,0.007184194,5.08E-11,2.05E-11,0.001332916,1.76E-07,2.05E-10,3.28E-13,2.02E-14,1.51E-14
86,0.007036554,2.09E-11,2.05E-11,0.001313188,2.84E-07,2.01E-10,2.34E-13,1.89E-14,1.76E-14
87,0.006892883,3.08E-09,2.05E-11,0.001293874,1.37E-08,1.72E-10,1.69E-13,1.76E-14,1.51E-14
88,0.006753054,2.74E-09,2.04E-11,0.001274964,7.87E-09,1.62E-10,1.29E-13,2.02E-14,1.76E-14
89,0.006616941,2.44E-09,2.04E-11,0.001256447,6.05E-09,1.59E-10,1.02E-13,1.89E-14,1.76E-14
90,0.006484426,2.17E-09,2.04E-11,0.001238312,4.40E-09,1.57E-10,7.40E-14,2.15E-14,2.02E-14
91,0.006355391,1.93E-09,2.04E-11,0.001220549,3.68E-09,9.56E-11,4.97E-14,1.63E-14,1.76E-14
92,0.006229725,1.72E-09,2.04E-11,0.001203148,8.56E-09,9.56E-11,3.68E-14,1.89E-14,2.02E-14
93,0.006107319,1.53E-09,2.04E-11,0.001186101,1.21E-09,9.56E-11,4.07E-14,2.27E-14,1.63E-14
94,0.00598807,1.36E-09,2.04E-11,0.001169398,1.04E-09,9.56E-11,3.68E-14,1.76E-14,1.89E-14
95,0.005871876,1.21E-09,2.03E-11,0.001153029,7.56E-10,9.56E-11,2.79E-14,1.76E-14,1.63E-14
96,0.00575864,1.08E-09,2.03E-11,0.001136987,3.76E-11,9.56E-11,1.89E-14,1.63E-14,2.02E-14
97,0.005648269,9.65E-10,2.03E-11,0.001121262,3.76E-11,9.56E-11,2.79E-14,2.15E-14,2.27E-14
98,0.005540673,8.60E-10,2.03E-11,0.001105847,3.76E-11,9.56E-11,2.02E-14,1.76E-14,2.15E-14
99,0.005435764,7.67E-10,2.03E-11,0.001090734,3.76E-11,9.56E-11,2.02E-14,1.76E-14,1.12E-14
100,0.005435764,7.67E-10,2.03E-11,0.001090734,3.76E-11,9.56E-11,2.02E-14,1.76E-14,1.12E-14


==> figures/data/conv.csv <==
i,cc4,cc128,cc8192,cq4,cq32,cq128,ea4,ea16,ea64,crd4,crd64,crd1024,qrd3,qrd8,qrd32,ree2_10,ree2_100,ree2_1000,ree5_10,ree5_300,ree5_1000,ree9_10,ree9_1000,ree9_100000
0,0.035549298,0.027488829,0.010401413,0.06739282,0.037279929,0.00140175,1.069918327,1.423549989,2.786842576,0.039160622,0.876892245,2.24934647,0.127355586,0.604722693,2.085116305,2.326584133,1.639567495,1.810660119,1.4295625,1.594414148,1.605719572,1.324655262,1.561132742,1.566947997
1,0.004969993,0.008298474,0.010046465,0.065624022,0.042068543,0.0016589,0.352324508,0.356442751,0.109503801,0.538791702,0.734045185,0.473753475,0.731222498,1.052548418,0.309443553,1.473394131,0.578043982,0.565873686,1.022119622,1.059755976,1.22050477,1.212924293,1.398245817,1.403024079
2,0.00174427,0.07240065,0.011617645,0.152770785,0.210255874,0.056026012,0.128005158,0.329379933,0.096630479,0.409074467,1.024340475,0.575773581,1.011564796,1.386347801,1.00152504,0.56802511,0.388765336,0.404426705,0.790221055,0.85015106,0.965732528,1.101038743,1.246133568,1.250119443
3,0.000243693,0.117373623,0.017840032,0.149597245,0.158863303,0.050574894,0.1392741,0.248868156,0.09150854,0.231840031,1.223291198,0.289682912,0.963405575,0.827017449,1.355639651,0.176432756,0.308803507,0.323503216,0.646887838,0.680383999,0.816151241,1.00189088,1.118666976,1.122117356
4,0.000123784,0.138077697,0.02363742,0.110422412,0.14886697,0.026013425,0.048861905,0.155202784,0.094590895,0.095452658,0.792417651,0.29373374,0.679975598,0.040406751,1.022900091,0.078879549,0.234982563,0.251068105,0.541004884,0.577151023,0.704464561,0.915961341,1.014183869,1.017292322
5,6.24E-05,0.144126032,0.024233556,0.06505658,0.139283024,0.012820661,0.020721399,0.066154659,0.104722673,0.042370571,0.373623531,0.092522128,0.198417695,0.119832127,0.387292993,0.052109691,0.192226896,0.205142522,0.458831817,0.490213858,0.617689926,0.843382636,0.929020618,0.931892182
6,6.25E-05,0.144376566,0.021192293,0.03622203,0.127555711,0.010957884,0.00552292,0.011605116,0.120632649,0.025314726,0.172576761,0.14328153,0.070615421,0.150484021,0.126203384,0.042015774,0.166089101,0.177885621,0.394806237,0.428382828,0.546438491,0.781680298,0.857645752,0.860328284
7,5.97E-05,0.141792011,0.019486784,0.028103845,0.111834998,0.009648693,2.22E-05,0.076251511,0.141046139,0.019356644,0.093363693,0.031340503,0.114462838,0.008686484,0.317587592,0.024586169,0.146860844,0.158246925,0.341879876,0.374781004,0.488157394,0.727980844,0.796200799,0.798727392
8,3.87E-05,0.136992443,0.017783255,0.019558078,0.091170229,0.008534934,0.001498816,0.128241134,0.164766309,0.016633456,0.059336942,0.064844044,0.096504393,0.002284755,0.249742028,0.015390379,0.131735444,0.143037712,0.294987529,0.328935277,0.440169041,0.680514082,0.742434421,0.744831031
9,2.47E-05,0.129614336,0.017111478,0.012832457,0.073241219,0.007578226,0.001503789,0.169092954,0.190723493,0.014924489,0.041767426,0.011507328,0.038644178,0.020638733,0.071421483,0.010082057,0.119184096,0.130652281,0.253071636,0.286384868,0.399151184,0.637986415,0.694694613,0.696981591
10,1.46E-05,0.118990017,0.016535832,0.008138873,0.065512656,0.006753804,0.001135017,0.200730252,0.217997591,0.013610387,0.030983299,0.027815638,0.034299662,0.027005242,0.078133643,0.006799004,0.108360406,0.120182186,0.21503837,0.247810549,0.362718907,0.599395186,0.651813779,0.654008969
11,9.88E-06,0.105345048,0.016035435,0.005037521,0.060183732,0.006038339,0.000772512,0.225070558,0.245820883,0.012501271,0.023576517,0.005396521,0.065124289,0.022399174,0.132184954,0.004659385,0.098791617,0.111101975,0.180710284,0.212200139,0.329127346,0.564039124,0.612980478,0.615099806
12,7.97E-06,0.094134936,0.015595012,0.003037453,0.052450292,0.00541187,0.000506482,0.243736283,0.273568444,0.011526709,0.018174018,0.011379059,0.051472635,0.014855826,0.104930033,0.003215504,0.090206531,0.103098071,0.149898819,0.17997074,0.297895896,0.531527556,0.57763462,0.579689946
13,7.73E-06,0.085725163,0.015203129,1.76E-03,0.042836515,0.004859181,0.000331228,0.257879531,0.300742033,0.010654347,0.014111232,0.003490796,0.020198124,0.008927144,0.048750949,0.002221116,0.082438399,0.095972771,0.122530733,0.151169212,0.268482804,0.50143845,0.545249688,0.547251136
14,7.87E-06,0.077272848,0.014851068,9.59E-04,0.033033164,0.004368693,0.000220365,0.268175446,0.326951589,0.009866158,0.0110063,0.004343175,0.00058375,0.005857201,0.007913795,0.001529658,0.075372036,0.089590645,0.098498988,0.125679395,0.240703851,0.473444743,0.515401897,0.517358274
15,7.91E-06,0.06873385,0.014532063,4.59E-04,0.02581984,0.003931155,0.000150479,0.274994306,0.351896949,0.009150324,0.008611366,0.002714217,0.008134796,0.005070837,0.002666971,0.001047718,0.068917201,0.083849648,0.077755282,0.103434438,0.214473134,0.447314249,0.487810565,0.489729224
16,7.57E-06,0.062132644,0.014240795,1.54E-04,0.022467302,0.003538958,0.000105566,0.278645836,0.375351186,0.008498083,0.006753192,0.00142837,0.002863451,0.005462757,0.007677002,0.000712541,0.06299642,0.078666486,0.060246423,0.084409946,0.190041221,0.422871889,0.462270895,0.464157578
17,6.88E-06,0.05621197,0.013973024,2.42E-05,0.021373587,0.003185781,7.58E-05,0.27953469,0.397146183,0.007902409,0.005305455,0.002220168,0.002475293,0.00612073,0.021971704,0.000480494,0.057623528,0.073969853,0.045769606,0.068392408,0.167386046,0.399994124,0.438579824,0.440443055
18,5.96E-06,0.050884638,0.013725332,1.23E-04,0.020519897,0.002866313,5.54E-05,0.278154287,0.417160544,0.007357392,0.004173795,0.000286794,0.00909332,0.006559023,0.029102819,0.000320706,0.052765812,0.06969766,0.034118861,0.055097897,0.146514611,0.378586669,0.416566701,0.418407708
19,4.94E-06,0.046062991,0.013494936,1.71E-04,0.019413845,0.002576043,4.09E-05,0.27498276,0.435309704,0.006857935,0.00328672,0.001827548,0.007332527,0.006657324,0.027743429,0.000211241,0.048316726,0.065796048,0.025015654,0.044228887,0.127439836,0.358592557,0.396152202,0.397974355
20,,0.041717591,0.013279546,1.89E-04,0.0179591,0.002311108,3.05E-05,0.270391875,0.451537955,0.006399575,0.002589605,0.000101273,0.006680547,0.006494999,0.022505077,0.00013658,0.044231887,0.062283294,0.018081106,0.035453347,0.110190578,0.339924346,0.377198666,0.3790069
21,,0.037875554,0.013077265,1.89E-04,0.016058841,0.002068185,2.28E-05,0.26462645,0.465812106,0.005978372,0.002040475,0.001514473,0.005248915,0.006203856,0.018165745,8.58E-05,4.05E-02,5.91E-02,0.012921747,0.0284579,0.094762028,0.322510186,0.359600267,0.361395682
22,,0.034578333,0.012886504,1.78E-04,0.013601098,0.001844404,1.71E-05,0.257842185,0.478116468,0.005590826,0.001606952,0.000172184,0.00396207,0.00588604,0.016528584,5.15E-05,3.70E-02,5.62E-02,0.009157816,0.022931572,0.081102098,0.3062868,0.343239135,0.345024158
23,,0.031831988,0.012705926,1.62E-04,0.010557264,0.00163729,1.28E-05,0.250161479,0.48844893,0.005233815,0.001263985,0.001283806,0.003110569,0.00559175,0.016724303,2.82E-05,3.38E-02,5.35E-02,0.006456198,0.018602047,0.069126031,0.291192843,0.328014375,0.329788899
24,,0.029580113,0.012534393,1.45E-04,0.007130614,0.001444718,9.61E-06,0.241715768,0.496817898,0.004904552,0.000992137,0.000106079,0.00275774,0.005330953,0.017133566,1.26E-05,3.09E-02,5.11E-02,0.004541955,0.015224498,0.058725113,0.277172253,0.313839965,0.31560589
25,,0.027715422,0.012370934,1.27E-04,0.003781038,0.001264872,7.19E-06,0.232662777,0.503239934,0.004600534,0.000776294,0.001139804,0.002764593,0.005094554,0.016867249,2.25E-06,2.83E-02,4.88E-02,0.00319917,0.012599419,0.049774969,0.264155423,0.300630483,0.302386313
26,,0.026114904,0.012214714,0.000109967,0.000993625,0.00109621,5.37E-06,0.22318139,0.507737942,0.004319516,0.000604672,3.35E-05,0.002925234,0.004870748,0.016005156,4.56E-06,2.58E-02,4.67E-02,0.002264036,0.010558603,0.042141516,0.25208573,0.288318694,0.290063391
27,,0.024670239,0.012065007,9.44E-05,0.000966158,0.000937439,4.00E-06,0.213452923,0.510339789,0.004059477,0.000468061,0.001093328,0.003062414,0.004652525,0.015033181,8.89E-06,2.36E-02,4.47E-02,0.001615674,0.008971827,0.035685567,0.240911443,0.276837036,0.278569742
28,,0.023300084,0.011921183,8.06E-05,0.002033158,0.000787484,2.97E-06,0.203638257,0.511077277,0.003818594,0.000359242,0.000245268,0.003081284,0.004438339,0.014277492,1.15E-05,2.16E-02,4.29E-02,0.001166752,0.00773253,0.030267133,0.230583444,0.266123197,0.267843158
29,,0.021948322,0.011782688,6.84E-05,0.002405356,0.000658414,2.19E-06,0.193858509,0.509985386,0.003595224,0.000272544,0.00117726,0.002972159,0.004229755,0.013748949,1.29E-05,1.97E-02,4.11E-02,0.000855284,0.006761222,0.025749734,0.221049265,0.256113742,0.257820874
30,,0.020577241,0.011649034,5.78E-05,0.002317344,0.000554468,1.60E-06,0.184184164,0.507101729,0.003387879,0.000203499,0.000582306,0.002780843,0.004028961,0.013304329,1.35E-05,1.81E-02,3.95E-02,0.000637894,0.005993013,0.022004365,0.212254407,0.246763542,0.248455675
31,,0.01916167,0.011519789,4.87E-05,0.001983981,0.000443872,1.16E-06,0.174634388,0.50280395,0.003195215,0.000148575,0.001478997,0.002568878,0.003837416,0.012838921,1.35E-05,1.66E-02,3.80E-02,0.000484597,0.005381311,0.018912576,0.204147131,0.238022814,0.239698869
32,,0.017686411,0.011394569,4.09E-05,0.001561083,0.000338173,8.21E-07,0.165185284,0.496958995,0.003016012,0.000104973,0.00118986,0.00238311,0.003655589,0.012345487,1.31E-05,1.53E-02,3.65E-02,0.000374882,0.004887036,0.016368383,0.196676564,0.229845468,0.231504758
33,,0.016146897,0.011273028,3.43E-05,0.001144973,0.000238569,5.69E-07,0.155783885,0.489548441,0.002849163,7.05E-05,0.002222717,0.0022429,0.003483285,0.011863984,1.24E-05,1.41E-02,3.52E-02,0.000294845,0.004483819,0.014279004,0.189790456,0.222185263,0.223827312
34,,0.014551163,0.011154856,2.87E-05,0.000786356,0.000187732,3.78E-07,0.146364198,0.480586275,0.002693665,4.33E-05,0.002437398,0.002143382,0.003320051,0.011421051,1.16E-05,1.30E-02,3.39E-02,0.000235139,0.004147778,0.012564661,0.183438528,0.214997647,0.216623074
35,,0.012920088,0.011039774,2.39E-05,0.000504548,0.000206968,2.35E-07,0.13686236,0.470089605,0.002548605,2.20E-05,0.004003472,0.002067248,0.003165421,0.011014379,1.07E-05,1.20E-02,3.27E-02,0.000189522,0.003864894,0.011157739,0.177572343,0.208246062,0.209852332
36,,0.011283527,0.010927528,2.00E-05,0.000299095,0.000222101,1.27E-07,0.12722923,0.458079097,0.002413151,5.48E-06,0.005325311,0.001996943,0.003018988,0.010630293,9.72E-06,1.11E-02,3.16E-02,0.000153845,0.003619798,0.010001584,0.172144515,0.201893094,0.20347926
37,,0.009691439,0.010817888,1.67E-05,0.000158888,0.000221232,4.56E-08,0.117439676,0.444579528,0.002286548,7.20E-06,0.008512555,0.001922028,0.002880389,0.01026104,8.76E-06,1.03E-02,3.05E-02,0.000125358,0.003406411,0.009049155,0.167108832,0.195902759,0.197468104
38,,0.008152224,0.010710642,1.39E-05,6.88E-05,0.000204414,1.59E-08,0.10749825,0.429620455,0.002168106,1.68E-05,0.005785894,0.001840503,0.002749263,0.009906944,7.83E-06,9.52E-03,2.94E-02,0.000102232,0.003213512,0.008261673,0.162420491,0.190240835,0.191784782
39,,0.006676956,0.010605598,1.16E-05,1.42E-05,0.000192671,6.22E-08,0.097441161,0.413236991,0.002057197,2.38E-05,0.001327987,0.001755916,0.002625234,0.009570181,6.94E-06,8.82E-03,2.84E-02,8.32E-05,0.003040978,0.007607362,0.158036878,0.184875133,0.186397198
40,,0.005300906,0.01050258,9.61E-06,1.72E-05,0.00018069,9.71E-08,0.087334623,0.395470696,0.001953246,2.89E-05,0.001279542,0.001673237,0.002507916,0.009250664,6.11E-06,8.18E-03,2.75E-02,6.75E-05,0.002878287,0.007060302,0.153917378,0.179775494,0.181275308
41,,0.004040465,0.010401423,7.99E-06,3.43E-05,0.000170752,1.24E-07,0.077270026,0.376370584,0.00185573,3.23E-05,0.000366321,0.001595856,0.002396926,0.008946571,5.34E-06,7.60E-03,2.66E-02,5.45E-05,0.002731397,0.006599431,0.150025192,0.174913768,0.176391094
42,,0.002905218,0.010301978,6.65E-06,4.32E-05,0.000163179,1.43E-07,0.067356746,0.355994232,0.001764168,3.45E-05,0.000287109,0.001524602,0.00229189,0.00865626,4.64E-06,7.06E-03,2.58E-02,4.37E-05,0.002586436,0.006207686,0.146326334,0.17026382,0.171718545
43,,0.001904381,0.010204106,5.53E-06,4.75E-05,0.000157015,,0.057713658,0.334409008,0.001678122,3.56E-05,0.000192476,0.001458401,0.002192451,0.008378889,4.00E-06,6.56E-03,2.50E-02,3.49E-05,0.002458556,0.00587128,0.142789846,0.165801499,0.167233628
44,,0.001042844,0.010107679,4.60E-06,4.91E-05,0.00015128,,0.04846046,0.311693412,0.001597191,3.58E-05,2.86E-05,0.001395569,0.00209827,0.00811393,,0.006108019,0.024172238,2.77E-05,0.002323281,0.005579098,0.139387847,0.161504593,0.162914234
45,,0.000472567,0.010012576,3.82E-06,4.92E-05,0.000145428,,0.039709743,0.287938516,0.001521006,3.55E-05,0.000141776,0.001334833,0.002009028,0.007860736,,0.005690153,0.023427796,2.18E-05,0.002214471,0.005322201,0.136095492,0.157352755,0.15874011
46,,0.000158139,0.009918688,3.18E-06,4.82E-05,0.00013941,,0.031560448,0.26354387,0.00144923,3.46E-05,4.36E-05,0.001275705,0.001924421,0.007618565,,0.0053057,0.022714738,1.72E-05,0.002080209,0.005093421,0.132890884,0.153327419,0.15469277
47,,3.62E-05,0.009825911,2.65E-06,4.65E-05,0.000133453,,0.024093058,0.238635596,0.001381552,3.34E-05,0.000116601,0.001218298,0.001844163,0.007386737,,0.004951697,0.022031135,1.35E-05,0.001999473,0.004887027,0.129754903,0.149411692,0.150755221
48,,4.88E-05,0.009734149,2.21E-06,4.41E-05,0.000127805,,0.017366599,0.21328198,0.001317689,3.19E-05,6.20E-05,0.001162922,0.001767985,0.007164672,,0.004625436,0.021375209,1.07E-05,0.001847961,0.004698465,0.126671006,0.145590163,0.146912096
49,,0.000139095,0.009643313,1.84E-06,4.12E-05,0.000122583,,0.011417342,0.187476083,0.001257378,3.01E-05,0.000100031,0.001109767,0.001695635,0.006951843,,0.004324448,0.02074532,8.56E-06,0.001825987,0.004524135,0.123624978,0.141848779,0.143149555
50,,0.000259701,0.00955332,1.54E-06,3.81E-05,0.000117759,,0.006258982,0.161330488,0.00120038,2.83E-05,6.36E-05,0.001058815,0.001626876,0.006747742,,0.004046487,0.020139955,7.00E-06,0.001605402,0.004361216,0.120604673,0.138174977,0.139455079
51,,0.000386043,0.00946409,1.28E-06,3.46E-05,0.000113245,,0.001884032,0.134984601,0.001146471,2.63E-05,8.80E-05,0.001009893,0.001561489,0.006551891,,0.003789509,0.019557715,5.89E-06,0.001744526,0.004207525,0.117599753,0.13455741,0.135817355
52,,0.000503139,0.009375551,1.08E-06,3.11E-05,0.000108957,,0.001733883,0.108598265,0.001095448,2.43E-05,5.96E-05,0.000962821,0.001499266,0.006363846,,0.003551659,0.018997305,5.13E-06,0.001408159,0.004061394,0.114601434,0.130985829,0.132226154
53,,0.00060086,0.009287635,9.03E-07,2.76E-05,0.000104859,,0.004637095,0.083058581,0.001047122,2.23E-05,7.92E-05,0.000917452,0.001440015,0.006183197,,0.003331255,0.018457527,4.65E-06,0.001558781,0.003921574,0.111602251,0.127450957,0.128672212
54,,0.000671981,0.009200277,7.60E-07,2.41E-05,0.000100944,,0.006880568,0.059193602,0.001001319,2.03E-05,5.36E-05,0.000873749,0.001383557,0.006009558,,0.003126775,0.017937269,4.37E-06,0.001319664,0.003787151,0.108595841,0.123944374,0.125147113
55,,0.000712232,0.009113416,6.42E-07,2.08E-05,9.72E-05,,0.00852841,0.036616969,0.000957879,1.84E-05,7.29E-05,0.000831641,0.001329724,0.005842568,,0.00293684,0.017435499,4.25E-06,0.001427803,0.003657479,0.105576761,0.120458408,0.121643176
56,,0.000721113,0.009026996,5.45E-07,1.77E-05,9.37E-05,,0.009650394,0.015317809,0.000916652,1.65E-05,4.63E-05,0.000791186,0.001278359,0.005681888,,0.002760207,0.016951258,4.24E-06,0.001224133,0.003532119,0.102540309,0.116986012,0.118153343
57,,0.000702226,0.008940964,4.64E-07,1.47E-05,9.03E-05,,0.010318679,0.004654372,0.000877502,1.47E-05,6.94E-05,0.000752187,0.001229319,0.005527201,,0.002595749,0.016483654,,0.001322033,0.003410793,0.099482383,0.113520665,0.114671074
58,,0.000662493,0.008855269,3.97E-07,1.20E-05,8.71E-05,,0.010604862,0.023263352,0.000840301,1.29E-05,3.73E-05,0.000714907,0.001182464,0.005378209,,0.00244245,0.016031855,,0.001127574,0.003293342,0.096399351,0.110056264,0.11119024
59,,0.000610456,0.008769863,3.42E-07,9.61E-06,8.40E-05,,0.010577516,0.040377469,0.00080493,1.13E-05,6.96E-05,0.000678657,0.001137674,0.005234633,,0.002299392,0.015595086,,0.001235579,0.003179689,0.093287942,0.106587022,0.107705025
60,,0.000554388,0.008684703,2.96E-07,7.45E-06,8.11E-05,,0.010300289,0.055794884,0.000771281,9.73E-06,2.46E-05,0.00064473,0.00109482,0.005096211,,0.002165746,0.015172623,,0.00103097,0.003069819,0.090145149,0.103107372,0.104209828
61,,0.000500865,0.008599745,2.59E-07,5.56E-06,7.83E-05,,0.009830607,0.069291983,0.00073925,8.26E-06,7.66E-05,0.000610187,0.001053819,0.004962693,,0.002040763,0.014763791,,0.001116688,0.002963746,0.086968152,0.099611879,0.100699178
62,,0.00045412,0.00851495,2.28E-07,3.93E-06,7.56E-05,,0.009218983,0.080747829,0.000708744,6.89E-06,2.93E-06,0.000581489,0.001014497,0.004833849,,0.001923763,0.014367958,,0.001038127,0.002861504,0.083754245,0.096095156,0.097167647
63,,0.000416071,0.008430281,2.02E-07,2.56E-06,7.30E-05,,0.008508842,0.090083309,0.000679675,5.61E-06,9.88E-05,0.000543583,,0.004709459,,0.001814135,0.013984533,,0.001027117,0.002763127,0.08050079,0.092551792,0.09360978
64,,0.000386776,0.008345703,1.81E-07,1.43E-06,7.06E-05,,0.007736787,0.097262833,0.00065196,4.42E-06,4.16E-05,0.000532265,,0.004589315,,0.00171132,0.013612963,,0.000988908,0.00266864,0.077205173,0.088976301,0.090020046
65,,0.000365033,0.008261183,1.63E-07,5.21E-07,6.82E-05,,0.006933149,0.102293424,0.000625523,3.32E-06,0.000159563,0.00045934,,0.004473223,,0.001614815,0.013252729,,0.000965192,0.002578054,0.073864797,0.085363096,0.086392805
66,,0.000348959,0.008176691,1.49E-07,1.83E-07,6.59E-05,,0.006122701,0.105221609,0.000600293,2.31E-06,0.000149733,0.000506992,,0.004361,,0.001524161,0.012903346,,0.000935895,0.002491358,0.070477087,0.081706495,0.082722327
67,,0.000336457,0.008092198,1.37E-07,7.03E-07,6.38E-05,,0.005325423,0.106128908,0.000576203,1.39E-06,0.000330598,0.000491978,,0.004252471,,0.00143894,0.012564357,,0.000911155,0.00240852,0.067039551,0.078000799,0.079002858
68,,0.00032556,0.008007681,,1.06E-06,6.17E-05,,0.004557215,0.105126822,0.000553191,5.51E-07,0.000451144,,,0.004147472,,0.001358772,0.012235334,,0.00088549,0.00232948,0.063549887,0.074240437,0.075228775
69,,0.000314658,0.007923114,,1.28E-06,5.97E-05,,0.00383051,0.102352121,0.0005312,2.11E-07,0.000851958,,,0.004045848,,0.001283308,0.011915872,,0.000861868,0.002254159,0.060006175,0.070420244,0.071394861
70,,0.000302615,0.007838478,,1.37E-06,5.78E-05,,0.003154773,0.097962883,0.000510175,8.98E-07,0.001401331,,,0.003947452,,0.001212231,0.011605586,,0.000838485,0.002182452,0.05640718,0.06653589,0.067496737
71,,0.000288794,0.007753755,,1.37E-06,5.59E-05,,0.002536866,0.092135339,0.000490065,1.52E-06,0.001326265,,,0.003852146,,0.00114525,0.011304101,,0.000816343,0.002114239,0.052752794,0.062584519,0.063531511
72,,0.000273006,0.00766893,,1.28E-06,5.41E-05,,0.001981337,0.085061227,0.000470821,2.07E-06,0.000465892,,,0.003759799,,0.001082097,0.011012858,,0.000794736,0.002049379,0.049044681,0.058565657,0.059498683
73,,0.000255427,0.007583991,,1.13E-06,5.24E-05,,0.001490634,0.076945147,0.000452402,2.55E-06,0.000509993,,,0.003670285,,0.001022525,0.010730598,,0.000774043,0.001987723,0.045287146,0.054482413,0.055401355
74,,0.000236476,0.007498929,,9.22E-07,5.08E-05,,0.001065304,0.068001492,0.00043476,2.99E-06,0.000203347,,,0.003583487,,0.000966307,0.010456923,,0.000753938,0.00192911,0.041488267,0.050342992,0.051247752
75,,0.000216711,0.007413739,,6.83E-07,4.92E-05,,0.000704184,0.058450648,0.000417869,3.36E-06,0.000243266,,,0.003499293,,0.000913235,0.010191487,,0.000734575,0.001873372,0.037661295,0.046162453,0.047052983
76,,0.000196729,0.007328419,,4.18E-07,4.76E-05,,0.000404617,0.048514463,0.000401657,3.69E-06,0.000107739,,,0.003417598,,0.000863113,0.009933966,,0.000715778,0.001820341,0.033826236,0.041964521,0.042840853
77,,0.0001771,0.007242969,,1.39E-07,4.62E-05,,0.000162699,0.038411212,0.000386186,3.97E-06,0.000144332,,,0.0033383,,0.000815764,0.00968405,,0.000697613,0.001769846,0.030011432,0.037783113,0.038645388
78,,0.000158314,0.007157394,,1.45E-07,4.47E-05,,2.65E-05,0.028350441,0.000371151,4.20E-06,6.76E-05,,,0.003261304,,0.000771019,0.009441446,,0.000679968,0.001721721,0.026254783,0.033663035,0.034511496
79,,0.000140756,0.007071703,,4.29E-07,4.34E-05,,0.000168428,0.018528121,0.000357304,4.40E-06,0.000104484,,,0.00318652,,0.000728725,0.009205878,,0.000662875,0.001675803,0.022604058,0.029659162,0.030493895
80,,0.000124696,0.006985907,,7.06E-07,4.20E-05,,0.000269206,0.009122473,0.00034231,4.56E-06,5.10E-05,,,0.003113861,,0.000688737,0.008977082,,0.000646253,0.001631938,0.019115576,0.025833486,0.026654672
81,,0.000110293,0.006900021,,9.72E-07,4.08E-05,,0.000334913,0.000290726,0.000333109,4.69E-06,8.94E-05,,,0.003043246,,0.000650922,0.008754808,,0.000630119,0.001589976,0.015850632,0.02224976,0.023057645
82,,9.76E-05,0.006814063,,1.22E-06,3.95E-05,,0.000371568,0.007833099,0.000308084,4.78E-06,4.77E-05,,,0.002974597,,0.000615154,0.008538817,,0.000614412,0.00154978,0.012869413,0.018966261,0.019761053
83,,8.66E-05,0.006728056,,1.46E-06,3.85E-05,,0.000384881,0.015139405,0.000335839,4.86E-06,8.82E-05,,,0.00290784,,0.000581317,0.008328883,,0.000599141,0.00151122,0.01022305,0.016028086,0.016809874
84,,7.73E-05,0.006642023,,1.67E-06,3.69E-05,,0.000380104,0.02154334,0.000192673,4.87E-06,5.53E-05,,,0.002842903,,0.000549301,0.008124791,,0.000584257,0.001474178,0.007945554,0.013460765,0.014229751
85,,6.94E-05,0.006555991,,1.87E-06,3.70E-05,,0.000361922,0.026984416,0.000626366,4.98E-06,9.96E-05,,,0.002819628,,0.000519005,0.007926334,,0.000569768,0.001438542,0.006048057,0.01126795,0.012024381
86,,6.29E-05,0.006469991,,2.05E-06,3.40E-05,,0.000334403,0.031425589,0.000428588,4.76E-06,7.71E-05,,,0.002760855,,0.000490332,0.007733318,,0.00055563,0.001404215,0.004517471,0.009433008,0.010177042
87,,5.75E-05,0.006384052,,2.20E-06,3.49E-05,,0.000300979,0.034851996,0.000726058,5.38E-06,0.00012977,,,0.00271402,,0.000463192,0.007545554,,0.000541856,0.001371103,0.003320106,0.007923715,0.008655478
88,,5.31E-05,0.006298207,,2.34E-06,3.45E-05,,0.000264464,0.037269471,0.00014075,3.47E-06,0.000124319,,,0.002670976,,0.000437502,0.007362864,,0.000528404,0.00133913,0.00240886,0.006698683,0.007418339
89,,4.96E-05,0.006212491,,2.45E-06,3.37E-05,,2.27E-04,0.038702944,0.000366907,9.13E-06,0.000196988,,,0.002625544,,0.000413183,0.007185077,,0.00051529,0.001308215,0.00173146,0.005713515,0.00642131
90,,4.68E-05,0.006126937,,2.57E-06,3.30E-05,,1.91E-04,0.039194788,0.000220072,8.72E-06,0.000226984,,,0.002580638,,0.00039016,0.007012031,,0.000502472,0.001278306,0.001237392,0.004925472,0.00562174
91,,4.46E-05,0.006041579,,2.59E-06,3.24E-05,,1.56E-04,0.03880313,0.000278311,4.82E-05,0.000350196,,,0.002537115,,0.000368363,0.006843569,,0.000489974,0.001249314,0.000882296,0.004296277,0.004981429
92,,4.28E-05,0.005956453,,2.86E-06,3.19E-05,,1.25E-04,0.037600123,0.000228788,0.000138916,0.000466322,,,0.00249431,,0.000347727,0.006679541,,0.000477748,0.001221254,0.000629836,0.003793335,0.00446783
93,,4.13E-05,0.00587159,,2.24E-06,3.14E-05,,9.67E-05,0.035670152,0.000246504,0.000490847,0.00072667,,,0.002452202,,0.000328189,0.006519805,,0.00046583,0.00119393,0.00045173,0.003389838,0.004054152
94,,4.01E-05,0.005787025,,4.60E-06,3.08E-05,,7.25E-05,0.033107949,0.000223945,0.000272135,0.00107942,,,,,0.000309692,0.006364223,,0.00045416,0.00116764,0.000326764,0.003064263,0.003718862
95,,3.91E-05,0.005702788,,3.65E-06,3.03E-05,,5.20E-05,0.030016577,0.000229372,0.000266011,0.000836197,,,,,0.00029218,0.006212665,,0.000442796,0.001141545,0.000239433,0.002799588,0.003444911
96,,3.82E-05,0.00561891,,1.63E-05,2.98E-05,,3.51E-05,0.02650525,0.000215831,0.000164696,0.000165421,,,,,0.000275602,0.006065003,,0.000431649,0.001117537,0.000178363,0.002582486,0.003218934
97,,3.74E-05,0.00553542,,6.02E-06,2.93E-05,,2.16E-05,0.022686995,0.000216844,8.35E-05,0.000221269,,,,,0.000259908,0.005921118,,0.000420819,0.001090851,0.000135951,0.002402569,0.003030502
98,,3.67E-05,0.005452346,,3.58E-06,2.88E-05,,1.12E-05,0.018676154,0.000206828,3.65E-05,3.09E-05,,,,,0.000245053,0.005780892,,0.000410159,0.001073371,0.000106637,0.002251765,0.002871501
99,,3.61E-05,0.005369716,,1.94E-06,2.83E-05,,3.36E-06,0.014585765,0.000206132,1.32E-05,7.54E-05,,,,,0.000230992,0.005644215,,0.000399856,0.001034486,8.65E-05,0.002123803,0.002735619
100,,3.54E-05,0.005287554,,2.90E-06,2.78E-05,,2.18E-06,0.010524889,0.000197634,2.70E-06,4.81E-06,,,,,0.000217685,0.005510979,,0.000389638,0.001054849,7.27E-05,0.002013814,0.002617951
101,,3.47E-05,0.005205888,,2.67E-06,2.74E-05,,5.86E-06,0.006595965,0.000196378,1.82E-06,3.39E-05,,,,,0.000205092,0.005381081,,0.000379878,0.000920485,6.33E-05,0.001918016,0.002514683
102,,3.41E-05,0.005124742,,2.82E-06,2.69E-05,,8.05E-06,0.0028923,0.000188476,3.70E-06,2.26E-06,,,,,0.000193177,0.005254422,,0.000370022,0.001057601,5.70E-05,0.001833476,0.002422853
103,,3.34E-05,0.005044142,,2.78E-06,2.64E-05,,9.09E-06,0.000504192,0.000187313,4.45E-06,2.02E-05,,,,,0.000181905,0.005130907,,0.000360882,0.000956086,5.27E-05,0.001757921,0.002340163
104,,3.27E-05,0.004964114,,2.82E-06,2.60E-05,,9.28E-06,0.003524909,0.000179393,4.72E-06,4.85E-06,,,,,0.000171242,0.005010444,,0.000351208,0.000995931,4.99E-05,0.001689591,0.002264835
105,,3.20E-05,0.004884685,,2.80E-06,2.55E-05,,8.89E-06,0.006116031,0.000178906,4.77E-06,1.51E-05,,,,,0.000161157,0.004892944,,0.000342939,0.000944345,4.81E-05,0.001627131,0.002195495
106,,3.13E-05,0.00480588,,2.80E-06,2.51E-05,,8.11E-06,0.0082395,0.000170288,4.74E-06,5.89E-06,,,,,0.000151621,0.004778324,,0.000332968,0.00095843,4.68E-05,0.001569493,0.002131085
107,,3.05E-05,0.004727729,,2.77E-06,2.47E-05,,7.12E-06,0.009873461,0.000171309,4.67E-06,1.29E-05,,,,,0.000142606,0.004666499,,0.000326358,0.000924312,4.61E-05,0.001515873,0.00207079
108,,2.97E-05,0.004650259,,2.75E-06,2.42E-05,,6.05E-06,0.011012181,0.000160851,4.58E-06,6.16E-06,,,,,0.000134084,0.004557392,,0.000314639,0.000929313,4.56E-05,0.001465655,0.002013987
109,,2.89E-05,0.004573499,,2.72E-06,2.38E-05,,4.97E-06,0.011665446,0.000164997,4.49E-06,1.19E-05,,,,,0.000126031,0.004450927,,0.000312275,0.000902831,4.52E-05,0.001418363,0.001960196
110,,2.81E-05,0.004497476,,2.69E-06,2.34E-05,,3.96E-06,0.011857494,0.000150276,4.40E-06,5.95E-06,,,,,0.000118422,0.004347028,,0.000293995,0.00090414,4.50E-05,0.001373629,0.001909046
111,,2.73E-05,0.00442222,,2.65E-06,2.30E-05,,3.06E-06,0.01162551,0.000161264,4.30E-06,1.15E-05,,,,,0.000111235,0.004245627,,0.000304974,0.000881336,4.49E-05,0.00133117,0.001860253
112,,2.64E-05,0.004347757,,2.62E-06,2.26E-05,,2.29E-06,0.011017762,0.000136379,4.22E-06,5.28E-06,,,,,0.000104449,0.004146654,,0.00026286,0.000881248,4.48E-05,0.00129076,0.001813592
113,,2.55E-05,0.004274113,,2.58E-06,2.22E-05,,1.64E-06,0.010091414,0.000163796,4.13E-06,1.17E-05,,,,,9.80E-05,0.004050042,,0.000321936,0.000860076,4.48E-05,0.001252221,0.001768884
114,,2.46E-05,0.00420131,,2.55E-06,2.18E-05,,1.12E-06,0.008910111,0.00011273,4.05E-06,4.02E-06,,,,,9.20E-05,0.003955729,,0.000226787,0.000859911,,0.001215406,0.001725984
115,,2.37E-05,0.00412937,,2.51E-06,2.14E-05,,7.20E-07,0.007541408,0.000183996,3.97E-06,1.27E-05,,,,,8.63E-05,0.003863652,,0.000301814,0.000838983,,0.001180193,0.001684771
116,,2.28E-05,0.00405831,,2.48E-06,2.11E-05,,4.19E-07,0.006054141,5.86E-05,3.89E-06,1.68E-06,,,,,8.09E-05,0.003773751,,0.000242644,0.000839842,,0.001146477,0.00164514
117,,2.19E-05,0.003988144,,2.44E-06,2.07E-05,,,0.004515846,0.000260555,3.81E-06,1.52E-05,,,,,7.58E-05,0.003685969,,0.000255028,0.000817847,,0.001114166,0.001606999
118,,2.10E-05,0.003918882,,2.40E-06,2.03E-05,,,0.002990327,9.99E-05,3.74E-06,3.03E-06,,,,,7.11E-05,0.00360025,,0.000246445,0.000821055,,0.001083174,0.001570265
119,,2.01E-05,0.003850529,,2.36E-06,2.00E-05,,,0.001535467,0.000538213,3.66E-06,2.15E-05,,,,,6.65E-05,0.00351654,,0.000245879,0.000796284,,0.001053426,0.00153486
120,,1.92E-05,0.003783086,,2.33E-06,1.96E-05,,,0.000201381,0.000267138,3.59E-06,1.36E-05,,,,,6.23E-05,0.003434786,,0.000242053,0.000803917,,0.001024847,0.001500711
121,,1.84E-05,0.003716551,,2.29E-06,1.93E-05,,,0.000971037,0.000280008,3.52E-06,3.73E-05,,,,,5.83E-05,0.003354939,,0.000239628,0.000773574,,0.000997371,0.00146775
122,,1.75E-05,0.003650915,,2.25E-06,1.89E-05,,,0.001951121,3.56E-05,3.45E-06,4.02E-05,,,,,5.45E-05,0.003276948,,0.000236459,0.00078941,,0.000970933,0.001435909
123,,1.66E-05,0.003586167,,,1.86E-05,,,0.002718964,0.000195997,3.39E-06,8.08E-05,,,,,5.10E-05,0.003200767,,0.000233564,0.00074825,,0.000945472,0.001405128
124,,1.58E-05,0.003522292,,,1.83E-05,,,0.003265475,3.84E-05,3.32E-06,0.000115585,,,,,4.77E-05,0.003126348,,0.000230436,0.000779865,,0.00092093,0.001375345
125,,1.49E-05,0.00345927,,,1.79E-05,,,0.003591977,0.00015991,3.25E-06,0.000212491,,,,,4.45E-05,0.003053649,,0.000227351,0.000717118,,0.000897252,0.001346504
126,,1.41E-05,0.003397079,,,1.76E-05,,,0.003709378,6.32E-05,3.19E-06,0.000354461,,,,,4.16E-05,0.002982625,,0.000224173,0.000780987,,0.000874388,0.001318553
127,,1.33E-05,0.003335695,,,1.73E-05,,,0.003636964,0.000141738,3.13E-06,0.000655575,,,,,3.88E-05,0.002913235,,0.000220992,0.000702654,,0.000852289,0.00129144
128,,1.26E-05,0.003275091,,,1.70E-05,,,0.003400878,7.03E-05,3.06E-06,0.000596917,,,,,3.63E-05,0.002845438,,0.000217767,0.000733832,,0.000830913,0.00126512
129,,1.18E-05,0.003215237,,,1.67E-05,,,0.003032367,0.000132089,3.00E-06,0.00026463,,,,,3.38E-05,0.002779195,,0.000214536,0.000704637,,0.000810218,0.001239549
130,,1.11E-05,0.003156104,,,1.64E-05,,,0.00256588,6.92E-05,2.94E-06,0.000243447,,,,,3.15E-05,0.002714466,,0.000211288,0.000713003,,0.000790167,0.001214688
131,,1.05E-05,0.003097659,,,1.61E-05,,,0.002037115,0.000127951,2.88E-06,0.000139977,,,,,2.94E-05,0.002651216,,0.000208039,0.000696989,,0.000770725,0.0011905
132,,9.76E-06,0.003039872,,,1.58E-05,,,0.00148112,6.26E-05,2.82E-06,0.000120304,,,,,2.74E-05,0.002589408,,0.000204788,0.000697742,,0.000751862,0.001166952
133,,9.39E-06,0.002982711,,,1.55E-05,,,0.000930537,0.00012929,2.76E-06,8.99E-05,,,,,2.55E-05,0.002529006,,0.000201545,0.000686442,,0.000733549,0.001144012
134,,8.00E-06,0.002926142,,,1.52E-05,,,0.000414091,4.97E-05,2.71E-06,7.29E-05,,,,,2.38E-05,0.002469978,,0.00019831,0.000684079,,0.00071576,0.001121655
135,,1.03E-05,0.002870135,,,1.50E-05,,,4.46E-05,0.000138904,2.65E-06,6.79E-05,,,,,2.21E-05,0.00241229,,0.000195091,0.00067478,,0.000698471,0.001099853
136,,7.34E-07,0.002814659,,,1.47E-05,,,0.000427936,2.56E-05,2.59E-06,5.45E-05,,,,,2.06E-05,0.002355909,,0.000191888,0.000670984,,0.000681662,0.001078585
137,,2.45E-05,0.002759684,,,1.44E-05,,,0.00072459,0.000164916,2.54E-06,5.95E-05,,,,,1.92E-05,0.002300805,,0.000188706,0.000662637,,0.000665313,0.001057828
138,,3.88E-06,0.002705183,,,1.41E-05,,,0.000929703,2.28E-05,2.49E-06,4.99E-05,,,,,1.78E-05,0.002246948,,0.000185547,0.000658145,,0.000649405,0.001037564
139,,5.57E-06,0.002651127,,,1.39E-05,,,0.001044422,0.000228992,2.43E-06,6.04E-05,,,,,1.66E-05,0.002194307,,0.000182415,0.000650283,,0.000633923,0.001017775
140,,5.39E-06,0.002597494,,,1.36E-05,,,0.001075215,0.000131536,2.38E-06,5.53E-05,,,,,1.54E-05,0.002142854,,0.000179309,0.000645469,,0.000618851,0.000998444
141,,6.09E-06,0.00254426,,,1.34E-05,,,0.00103288,0.00039226,2.33E-06,7.09E-05,,,,,1.43E-05,0.002092562,,0.000176233,0.00063785,,0.000604175,0.000979558
142,,5.99E-06,0.002491406,,,1.31E-05,,,0.00093138,0.000147429,2.28E-06,7.26E-05,,,,,1.33E-05,0.002043402,,0.000173187,0.000632935,,0.000589882,0.000961097
143,,5.90E-06,0.002438915,,,1.29E-05,,,0.000786573,0.000109249,2.23E-06,9.67E-05,,,,,1.24E-05,0.001995349,,0.000170174,0.000625405,,0.000575961,0.000943061
144,,5.71E-06,0.002386772,,,1.26E-05,,,0.000614944,2.63E-05,2.18E-06,0.000111186,,,,,1.15E-05,0.001948378,,0.000167194,0.000620555,,0.000562394,0.000925407
145,,5.52E-06,0.002334966,,,1.24E-05,,,0.000432426,7.78E-05,2.13E-06,0.000153267,,,,,1.07E-05,0.001902462,,0.000164247,0.00061298,,0.000549188,0.000908193
146,,5.31E-06,0.002283485,,,1.21E-05,,,0.000253378,5.89E-05,2.08E-06,0.00019607,,,,,9.91E-06,0.001857578,,0.000161335,0.00060836,,0.000536291,0.000891253
147,,5.12E-06,0.002232322,,,1.19E-05,,,8.98E-05,7.15E-05,2.03E-06,0.000281719,,,,,9.21E-06,0.001813701,,0.000158457,0.000600574,,0.000523785,0.000874919
148,,4.93E-06,0.002181469,,,1.17E-05,,,4.93E-05,6.50E-05,1.99E-06,0.000395648,,,,,8.56E-06,0.00177081,,0.000155614,0.000596404,,0.000511453,0.000858403
149,,4.76E-06,0.002130918,,,1.15E-05,,,0.000157849,6.83E-05,1.94E-06,0.000277588,,,,,7.95E-06,0.001728881,,0.000152808,0.000588146,,0.000499764,0.000843504
150,,4.60E-06,0.002081031,,,1.13E-05,,,0.000233264,6.49E-05,1.90E-06,3.40E-05,,,,,7.39E-06,0.001687892,,0.000150035,0.000584789,,0.000487586,0.000825926
151,,4.45E-06,0.002064202,,,1.09E-05,,,0.000275707,6.56E-05,1.85E-06,6.26E-05,,,,,6.87E-06,0.001647822,,0.000147299,0.00057558,,0.000477611,0.00081604
152,,4.31E-06,0.002040777,,,1.12E-05,,,0.000287886,6.33E-05,1.81E-06,4.20E-08,,,,,6.40E-06,0.001608651,,0.000144598,0.000573719,,0.000463209,0.000788305
153,,4.18E-06,0.002019732,,,1.03E-05,,,0.000274437,6.30E-05,1.76E-06,1.91E-05,,,,,5.95E-06,0.001570358,,0.000141933,0.000562596,,0.000460999,0.000807496
154,,,0.001998863,,,1.08E-05,,,0.00024127,6.11E-05,1.72E-06,2.82E-06,,,,,5.54E-06,0.001532922,,0.000139301,0.000563644,,0.000428829,0.000735685
155,,,0.001977856,,,1.05E-05,,,0.000194892,6.06E-05,1.68E-06,8.05E-06,,,,,5.16E-06,0.001496326,,0.000136706,0.000548528,,0.000459688,0.000783448
156,,,0.001957151,,,1.03E-05,,,0.000141776,5.89E-05,1.64E-06,2.81E-06,,,,,4.82E-06,0.00146055,,0.000134142,0.000555647,,0.000413551,0.000739389
157,,,0.001936117,,,1.02E-05,,,8.78E-05,5.82E-05,1.60E-06,4.78E-06,,,,,4.49E-06,0.001425576,,0.000131617,0.000531725,,0.000431411,0.000756039
158,,,0.001915085,,,1.01E-05,,,3.79E-05,5.66E-05,1.56E-06,2.73E-06,,,,,4.20E-06,0.001391385,,0.000129121,0.000552537,,0.000408807,0.000730689
159,,,0.00189394,,,1.00E-05,,,4.26E-06,5.59E-05,1.52E-06,3.69E-06,,,,,3.93E-06,0.001357962,,0.000126666,0.000507887,,0.000415884,0.000736304
160,,,0.001872731,,,9.89E-06,,,3.65E-05,5.44E-05,1.49E-06,2.70E-06,,,,,3.68E-06,0.001325288,,0.000124233,0.000562254,,0.000401331,0.00071891
161,,,0.001851432,,,9.77E-06,,,5.78E-05,5.38E-05,1.45E-06,3.27E-06,,,,,3.45E-06,0.001293346,,0.00012185,0.000492627,,0.000403647,0.000719602
162,,,0.001830052,,,9.66E-06,,,6.86E-05,5.21E-05,1.41E-06,2.67E-06,,,,,3.24E-06,0.001262122,,0.000119474,0.000531052,,0.000392753,0.000705956
163,,,0.00180858,,,9.54E-06,,,7.01E-05,5.17E-05,1.38E-06,3.07E-06,,,,,3.04E-06,0.001231598,,0.000117173,0.000496932,,0.000392786,0.000704287
164,,,0.001787016,,,9.43E-06,,,6.42E-05,4.98E-05,1.34E-06,2.62E-06,,,,,,0.00120176,,0.000114835,0.000516135,,0.000383686,0.000692521
165,,,0.001765353,,,9.32E-06,,,5.31E-05,4.98E-05,1.30E-06,2.95E-06,,,,,,0.001172593,,0.000112645,0.000494345,,0.000382586,0.000689701
166,,,0.001743589,,,9.21E-06,,,3.92E-05,4.75E-05,1.28E-06,2.55E-06,,,,,,0.001144081,,0.00011029,0.000505556,,0.000374378,0.000678881
167,,,0.001721717,,,9.10E-06,,,2.47E-05,4.82E-05,1.23E-06,2.87E-06,,,,,,0.001116211,,0.000108308,0.00048905,,0.000372757,0.000675565
168,,,0.001699733,,,8.99E-06,,,1.12E-05,4.47E-05,1.24E-06,2.45E-06,,,,,,0.001088968,,0.000105753,0.000496532,,0.000364936,0.000665146
169,,,0.001677631,,,8.88E-06,,,9.48E-08,4.74E-05,1.09E-06,2.82E-06,,,,,,0.001062339,,0.000104325,0.000482426,,0.000363192,0.000661772
170,,,0.001655405,,,8.77E-06,,,8.36E-06,4.08E-05,1.38E-06,2.31E-06,,,,,,0.001036311,,0.000100901,0.000488236,,0.000355408,0.000651352
171,,,0.001633048,,,8.66E-06,,,1.35E-05,4.87E-05,,2.83E-06,,,,,,0.001010869,,0.00010134,0.000475007,,0.000353881,0.000648311
172,,,0.001610556,,,8.55E-06,,,1.56E-05,3.34E-05,,2.09E-06,,,,,,0.000986003,,9.44E-05,0.00048042,,0.000345795,0.000637483
173,,,0.00158792,,,8.45E-06,,,1.52E-05,5.65E-05,,2.93E-06,,,,,,0.000961698,,0.000102131,0.000466987,,0.000344877,0.000635248
174,,,0.001565137,,,8.34E-06,,,1.31E-05,1.40E-05,,1.73E-06,,,,,,0.000937944,,8.05E-05,0.000473086,,0.000336044,0.000623448
175,,,0.001542196,,,8.24E-06,,,9.96E-06,8.72E-05,,3.29E-06,,,,,,0.000914727,,0.000119712,0.00045835,,0.000336318,0.000622753
176,,,0.001519416,,,8.13E-06,,,6.44E-06,5.03E-05,,9.71E-07,,,,,,0.000892037,,7.52E-05,0.000466419,,0.000326001,0.000609033
177,,,0.00149688,,,8.03E-06,,,3.12E-06,0.000208609,,,,,,,,0.000869862,,8.72E-05,0.000448859,,0.00032849,0.000611195
178,,,0.001473258,,,7.93E-06,,,3.75E-07,0.000136131,,,,,,,,0.000848191,,8.17E-05,0.000460877,,0.000315301,0.000593746
179,,,0.001451032,,,7.82E-06,,,1.59E-06,0.000121677,,,,,,,,0.000827013,,8.35E-05,0.000437917,,0.00032201,0.00060139
180,,,0.001425529,,,7.72E-06,,,2.73E-06,4.65E-05,,,,,,,,0.000806317,,8.21E-05,0.000457458,,0.000303113,0.000576465
181,,,0.001406854,,,7.62E-06,,,3.14E-06,8.75E-05,,,,,,,,0.000786094,,8.22E-05,0.000424173,,0.000318311,0.000595277
182,,,0.001385417,,,7.52E-06,,,3.14E-06,1.42E-05,,,,,,,,0.000766332,,8.15E-05,0.000458414,,0.000287487,0.000554567
183,,,0.001366282,,,7.42E-06,,,3.09E-06,7.17E-05,,,,,,,,0.000747023,,8.11E-05,0.000404585,,0.000321032,0.000597862
184,,,0.001348236,,,7.32E-06,,,2.96E-06,2.49E-06,,,,,,,,0.000728156,,8.04E-05,0.000448053,,0.000279252,0.0005423
185,,,0.00133014,,,7.23E-06,,,2.76E-06,6.48E-05,,,,,,,,0.000709722,,7.98E-05,0.00041935,,0.00029928,0.00056879
186,,,0.001311534,,,7.13E-06,,,2.50E-06,6.00E-08,,,,,,,,0.000691711,,7.91E-05,0.00043075,,0.000280088,0.000542302
187,,,0.001292702,,,7.03E-06,,,2.19E-06,6.35E-05,,,,,,,,0.000674115,,7.83E-05,0.000418305,,0.000288693,0.000553765
188,,,0.001273701,,,6.94E-06,,,1.85E-06,3.39E-06,,,,,,,,0.000656924,,7.75E-05,0.000421156,,0.000277346,0.000537638
189,,,0.001254575,,,6.84E-06,,,1.49E-06,6.77E-05,,,,,,,,0.000640131,,7.67E-05,0.000413883,,0.000280987,0.000542448
190,,,0.001235281,,,6.75E-06,,,1.12E-06,1.36E-05,,,,,,,,0.000623726,,7.58E-05,0.000413787,,0.000273089,0.000530945
191,,,0.001215848,,,6.66E-06,,,7.54E-07,8.05E-05,,,,,,,,0.0006077,,7.49E-05,0.000408569,,0.00027439,0.000532579
192,,,0.001196253,,,6.56E-06,,,4.04E-07,3.54E-05,,,,,,,,0.000592047,,7.40E-05,0.000407277,,0.00026814,0.000523306
193,,,0.001176529,,,6.47E-06,,,8.03E-08,0.000109933,,,,,,,,0.000576758,,7.31E-05,0.000402993,,0.000268274,0.000523347
194,,,0.001156652,,,6.38E-06,,,2.10E-07,8.22E-05,,,,,,,,0.000561825,,7.22E-05,0.000401162,,0.000262843,0.000515179
195,,,0.001136659,,,6.29E-06,,,4.59E-07,0.000178238,,,,,,,,0.00054724,,7.12E-05,0.000397341,,0.000262402,0.000514442
196,,,0.001116521,,,6.20E-06,,,6.64E-07,7.09E-05,,,,,,,,0.000532997,,7.03E-05,0.000395253,,0.000257358,0.000506774
197,,,0.001096291,,,6.12E-06,,,8.20E-07,3.21E-05,,,,,,,,0.000519087,,6.93E-05,0.000391667,,0.000256688,0.000505751
198,,,0.001075919,,,6.03E-06,,,9.28E-07,7.92E-06,,,,,,,,0.000505504,,6.84E-05,0.000389462,,0.000251761,0.000498185
199,,,0.001055493,,,5.95E-06,,,9.89E-07,2.40E-05,,,,,,,,0.000492241,,6.74E-05,0.00038599,,0.000251119,0.00049726
200,,,0.001034915,,,5.85E-06,,,1.00E-06,2.06E-05,,,,,,,,0.00047929,,6.65E-05,0.000383748,,0.000246081,0.000489441
201,,,0.001014356,,,5.79E-06,,,,2.37E-05,,,,,,,,0.000466646,,6.55E-05,0.000380307,,0.000245719,0.000489012
202,,,0.000993579,,,5.65E-06,,,,2.28E-05,,,,,,,,0.000454301,,6.46E-05,0.000378093,,0.000240305,0.000480503
203,,,0.000973001,,,5.74E-06,,,,2.33E-05,,,,,,,,0.000442248,,6.37E-05,0.000374613,,0.000240556,0.000481123
204,,,0.000951952,,,5.32E-06,,,,2.27E-05,,,,,,,,0.000430483,,6.27E-05,0.000372496,,0.00023436,0.000471234
205,,,0.000931644,,,5.71E-06,,,,2.27E-05,,,,,,,,0.000418998,,6.18E-05,0.000368892,,0.00023577,0.00047384
206,,,0.000909905,,,5.15E-06,,,,2.22E-05,,,,,,,,0.000407788,,6.09E-05,0.000366972,,0.000228069,0.00046131
207,,,0.000890911,,,5.49E-06,,,,2.19E-05,,,,,,,,0.000396846,,6.00E-05,0.000363113,,0.000231657,0.000467693
208,,,0.000866533,,,5.41E-06,,,,2.15E-05,,,,,,,,0.000386167,,5.91E-05,0.000361562,,0.000221022,0.000450001
209,,,0.000856641,,,5.30E-06,,,,2.12E-05,,,,,,,,0.000375744,,5.82E-05,0.000357212,,0.000228881,0.000463901
210,,,0.000837322,,,5.23E-06,,,,2.07E-05,,,,,,,,0.000365574,,5.73E-05,0.000356362,,0.00021227,0.000435611
211,,,0.000821377,,,5.19E-06,,,,2.04E-05,,,,,,,,0.000355649,,5.64E-05,0.000351047,,0.000229054,0.000465488
212,,,0.000805707,,,5.15E-06,,,,2.00E-05,,,,,,,,0.000345966,,5.55E-05,0.000351592,,0.000199545,0.000428201
213,,,0.000790116,,,5.11E-06,,,,1.97E-05,,,,,,,,0.000336517,,5.47E-05,0.000344284,,0.000224228,0.000445565
214,,,0.000774283,,,5.06E-06,,,,1.93E-05,,,,,,,,0.0003273,,5.38E-05,0.000347791,,0.000204866,0.00042867
215,,,0.000758517,,,5.02E-06,,,,1.89E-05,,,,,,,,0.000318307,,5.30E-05,0.000336085,,0.000214588,0.000435598
216,,,0.000742727,,,4.97E-06,,,,1.86E-05,,,,,,,,0.000309535,,5.21E-05,0.000346351,,0.000204058,0.000425691
217,,,0.000726991,,,4.93E-06,,,,1.82E-05,,,,,,,,0.000300978,,5.13E-05,0.000324235,,0.000208328,0.000428193
218,,,0.000711241,,,4.88E-06,,,,1.79E-05,,,,,,,,0.000292633,,5.05E-05,0.000351179,,0.000201592,0.00042128
219,,,0.000695535,,,4.84E-06,,,,1.75E-05,,,,,,,,0.000284493,,4.97E-05,0.000302544,,0.000203445,0.000421732
220,,,0.000679828,,,4.79E-06,,,,1.72E-05,,,,,,,,0.000276556,,4.88E-05,0.000351047,,0.000198503,0.000416218
221,,,0.000664168,,,4.75E-06,,,,1.69E-05,,,,,,,,0.000268815,,4.82E-05,0.000313157,,0.000199205,0.000415651
222,,,0.00064851,,,4.70E-06,,,,1.65E-05,,,,,,,,0.000261268,,4.71E-05,0.000336835,,0.000195165,0.000410821
223,,,0.000632906,,,4.66E-06,,,,1.62E-05,,,,,,,,0.000253909,,4.68E-05,0.000313889,,0.000195305,0.000409737
224,,,0.000617301,,,4.62E-06,,,,1.58E-05,,,,,,,,0.000246735,,4.53E-05,0.000328339,,0.00019172,0.000405231
225,,,0.000601763,,,4.57E-06,,,,1.56E-05,,,,,,,,0.000239741,,4.58E-05,0.00031169,,0.00019161,0.000403913
226,,,0.00058621,,,4.53E-06,,,,1.50E-05,,,,,,,,0.000232923,,4.28E-05,0.00032214,,0.000188219,0.000399518
227,,,0.000570752,,,4.49E-06,,,,1.52E-05,,,,,,,,0.000226278,,4.61E-05,0.000308338,,0.00018806,0.000398159
228,,,0.000555236,,,4.44E-06,,,,1.41E-05,,,,,,,,0.000219802,,3.79E-05,0.000317118,,0.000184672,0.000393713
229,,,0.000539889,,,4.40E-06,,,,1.51E-05,,,,,,,,0.00021349,,5.14E-05,0.000304356,,0.000184638,0.000392488
230,,,0.000524367,,,4.36E-06,,,,1.25E-05,,,,,,,,0.000207339,,3.12E-05,0.000312871,,0.000181063,0.000387814
231,,,0.000509217,,,4.31E-06,,,,1.63E-05,,,,,,,,0.000201346,,4.85E-05,0.000299857,,0.000181361,0.000386942
232,,,0.000493534,,,4.27E-06,,,,8.42E-06,,,,,,,,0.000195507,,3.08E-05,0.000309318,,0.000177347,0.000381785
233,,,0.000478888,,,4.23E-06,,,,2.26E-05,,,,,,,,0.000189819,,4.81E-05,0.000294735,,0.000178296,0.000381604
234,,,0.000462453,,,4.19E-06,,,,6.11E-06,,,,,,,,0.000184277,,2.90E-05,0.000306629,,0.000173425,0.000375523
235,,,0.000449563,,,4.15E-06,,,,5.11E-05,,,,,,,,0.000178879,,4.92E-05,0.000288641,,0.000175595,0.000376649
236,,,0.000435099,,,4.10E-06,,,,6.92E-05,,,,,,,,0.000173622,,3.23E-05,0.000305318,,0.000169078,0.000368791
237,,,0.000425249,,,4.06E-06,,,,0.000104277,,,,,,,,0.000168502,,3.84E-05,0.000280803,,0.000173597,0.000372459
238,,,0.000413352,,,4.02E-06,,,,4.62E-05,,,,,,,,0.000163516,,3.54E-05,0.000306583,,0.000163811,0.000361039
239,,,0.000402049,,,3.98E-06,,,,7.07E-05,,,,,,,,0.000158661,,3.66E-05,0.000269543,,0.000173102,0.000369937
240,,,0.000390451,,,3.94E-06,,,,3.61E-05,,,,,,,,0.000153934,,3.57E-05,0.000299129,,0.00015646,0.000350943
241,,,0.000378988,,,3.90E-06,,,,5.86E-05,,,,,,,,0.000149332,,3.59E-05,0.000281529,,0.000176122,0.000371386
242,,,0.000367448,,,3.86E-06,,,,3.36E-05,,,,,,,,0.000144852,,3.54E-05,0.000288292,,0.000153071,0.000335212
243,,,0.000357946,,,3.82E-06,,,,5.72E-05,,,,,,,,0.000140491,,3.53E-05,0.000281485,,0.000165236,0.000367518
244,,,0.000351207,,,3.78E-06,,,,3.83E-05,,,,,,,,0.000136247,,3.49E-05,0.000282852,,0.000154742,0.000341819
245,,,0.000344222,,,3.74E-06,,,,6.47E-05,,,,,,,,0.000132117,,3.47E-05,0.000279132,,0.000160347,0.000356292
246,,,0.000336443,,,3.70E-06,,,,5.22E-05,,,,,,,,0.000128098,,3.44E-05,0.000278819,,0.000154295,0.000341368
247,,,0.000328028,,,3.66E-06,,,,8.48E-05,,,,,,,,0.000124188,,3.41E-05,0.000276221,,0.000157028,0.000348896
248,,,0.000320009,,,3.62E-06,,,,8.32E-05,,,,,,,,0.000120383,,3.37E-05,0.000275285,,0.000152941,0.000338886
249,,,0.000311855,,,3.58E-06,,,,0.000129738,,,,,,,,0.000116682,,3.34E-05,0.00027316,,0.000154305,0.000343148
250,,,0.000304122,,,3.54E-06,,,,5.98E-05,,,,,,,,0.000113082,,3.31E-05,0.000271961,,0.000151156,0.000335554
251,,,0.000295973,,,3.50E-06,,,,7.80E-06,,,,,,,,0.000109581,,3.27E-05,0.000270054,,0.000151829,0.000338206
252,,,0.000288415,,,3.46E-06,,,,2.07E-06,,,,,,,,0.000106176,,3.24E-05,0.000268733,,0.000149139,0.000331823
253,,,0.00028012,,,3.42E-06,,,,6.59E-06,,,,,,,,0.000102865,,3.20E-05,0.000266933,,0.000149466,0.000333711
254,,,0.000272956,,,3.39E-06,,,,6.32E-06,,,,,,,,9.96E-05,,3.17E-05,0.00026555,,0.00014698,0.000327869
255,,,0.000264186,,,3.35E-06,,,,7.89E-06,,,,,,,,9.65E-05,,3.13E-05,0.000263801,,0.000147167,0.000329505
256,,,0.000258004,,,3.31E-06,,,,7.93E-06,,,,,,,,9.35E-05,,3.09E-05,0.000262388,,0.000144724,0.000323743
257,,,0.000247698,,,3.27E-06,,,,8.21E-06,,,,,,,,9.05E-05,,3.06E-05,0.00026066,,0.000144925,0.000325534
258,,,0.000244717,,,3.24E-06,,,,8.14E-06,,,,,,,,8.76E-05,,3.02E-05,0.000259234,,0.000142384,0.000319431
259,,,0.00023774,,,3.20E-06,,,,8.12E-06,,,,,,,,8.49E-05,,2.99E-05,0.000257506,,0.000142757,0.000321822
260,,,0.000231796,,,3.16E-06,,,,8.01E-06,,,,,,,,8.21E-05,,2.95E-05,0.000256082,,0.000139949,0.000314847
261,,,0.000226123,,,3.13E-06,,,,7.91E-06,,,,,,,,7.95E-05,,2.91E-05,0.000254337,,0.000140707,0.000318487
262,,,0.000222122,,,,,,,7.78E-06,,,,,,,,7.69E-05,,2.88E-05,0.000252933,,0.000137369,0.000309802
263,,,0.00021991,,,,,,,7.66E-06,,,,,,,,7.45E-05,,2.84E-05,0.000251148,,0.000138867,0.000315814
264,,,0.000218156,,,,,,,7.53E-06,,,,,,,,7.20E-05,,2.81E-05,0.00024979,,0.000134523,0.000303883
265,,,0.000215772,,,,,,,7.40E-06,,,,,,,,6.97E-05,,2.77E-05,0.000247932,,0.000137431,0.00031445
266,,,0.000212579,,,,,,,7.27E-06,,,,,,,,6.74E-05,,2.74E-05,0.000246665,,0.000131137,0.000296178
267,,,0.000209006,,,,,,,7.15E-06,,,,,,,,6.52E-05,,2.70E-05,0.000244672,,1.37E-04,0.000315912
268,,,0.000205517,,,,,,,7.02E-06,,,,,,,,6.31E-05,,2.67E-05,0.000243584,,0.000126566,0.000284595
269,,,0.000202313,,,,,,,6.90E-06,,,,,,,,6.10E-05,,2.64E-05,0.00024133,,0.000138155,0.000311273
270,,,0.000199348,,,,,,,6.77E-06,,,,,,,,5.90E-05,,2.60E-05,0.000240608,,0.000119242,0.000292253
271,,,0.00019649,,,,,,,6.65E-06,,,,,,,,5.70E-05,,2.57E-05,0.000237817,,0.000136128,0.000301888
272,,,0.000193641,,,,,,,6.52E-06,,,,,,,,5.51E-05,,2.53E-05,0.000237882,,0.000123692,0.000292429
273,,,0.000190782,,,,,,,6.40E-06,,,,,,,,5.32E-05,,2.50E-05,0.000233905,,0.000130688,0.000296259
274,,,0.000187938,,,,,,,6.28E-06,,,,,,,,5.15E-05,,2.47E-05,0.000235784,,0.000124033,0.000290631
275,,,0.000185137,,,,,,,6.16E-06,,,,,,,,4.97E-05,,2.44E-05,0.00022898,,0.000127395,0.000292049
276,,,0.000182388,,,,,,,6.04E-06,,,,,,,,4.80E-05,,2.40E-05,0.000235361,,0.000123248,0.000288124
277,,,0.000179688,,,,,,,5.93E-06,,,,,,,,4.64E-05,,2.38E-05,0.000221284,,0.000124983,0.000288444
278,,,0.000177028,,,,,,,5.81E-06,,,,,,,,4.48E-05,,2.32E-05,0.000239773,,0.000122025,0.000285341
279,,,0.000174404,,,,,,,5.70E-06,,,,,,,,4.33E-05,,2.34E-05,0.000205476,,1.23E-04,0.000285128
280,,,0.000171816,,,,,,,5.58E-06,,,,,,,,4.18E-05,,2.23E-05,0.000242117,,1.21E-04,0.000282439
281,,,0.000169265,,,,,,,5.48E-06,,,,,,,,4.04E-05,,2.33E-05,0.000212246,,1.21E-04,0.000281963
282,,,0.000166749,,,,,,,5.34E-06,,,,,,,,3.90E-05,,2.07E-05,0.000233208,,1.19E-04,0.000279474
283,,,0.000164269,,,,,,,5.27E-06,,,,,,,,3.76E-05,,2.45E-05,0.000212936,,1.20E-04,0.000278886
284,,,0.000161822,,,,,,,5.10E-06,,,,,,,,3.63E-05,,1.68E-05,0.000227936,,1.18E-04,0.000276464
285,,,0.00015941,,,,,,,5.09E-06,,,,,,,,3.50E-05,,3.02E-05,0.000211638,,1.18E-04,0.000275869
286,,,0.000157029,,,,,,,4.82E-06,,,,,,,,3.38E-05,,1.19E-05,0.000224327,,1.16E-04,0.000273407
287,,,0.000154682,,,,,,,5.02E-06,,,,,,,,3.26E-05,,2.73E-05,0.00020939,,1.16E-04,0.000272905
288,,,0.000152363,,,,,,,4.35E-06,,,,,,,,3.15E-05,,1.28E-05,0.000221746,,1.14E-04,0.000270291
289,,,0.000150082,,,,,,,5.33E-06,,,,,,,,3.04E-05,,2.67E-05,0.000206422,,1.15E-04,0.000270012
290,,,0.000147815,,,,,,,3.09E-06,,,,,,,,2.93E-05,,1.25E-05,0.000220071,,1.13E-04,0.00026708
291,,,0.000145612,,,,,,,7.33E-06,,,,,,,,2.83E-05,,2.72E-05,0.000202609,,1.14E-04,0.000267237
292,,,0.000143363,,,,,,,1.85E-06,,,,,,,,2.73E-05,,1.58E-05,0.000219536,,1.11E-04,0.000263703
293,,,0.000141311,,,,,,,1.77E-05,,,,,,,,2.63E-05,,1.97E-05,0.000197489,,1.13E-04,0.00026469
294,,,0.000138897,,,,,,,2.60E-05,,,,,,,,2.53E-05,,1.80E-05,0.000220854,,1.08E-04,0.000260001
295,,,0.000137444,,,,,,,7.36E-05,,,,,,,,2.44E-05,,1.88E-05,0.000190021,,1.12E-04,0.000262617
296,,,0.000133722,,,,,,,8.16E-06,,,,,,,,2.36E-05,,1.84E-05,0.000214311,,1.05E-04,0.000255607
297,,,0.000134897,,,,,,,2.82E-05,,,,,,,,2.27E-05,,1.85E-05,0.000201366,,1.13E-04,0.000261608
298,,,0.000130842,,,,,,,2.61E-05,,,,,,,,2.19E-05,,1.84E-05,0.000206199,,1.01E-04,0.000249635
299,,,0.000131074,,,,,,,1.66E-05,,,,,,,,2.11E-05,,1.84E-05,0.000201794,,1.16E-04,0.000263164
300,,,0.000128013,,,,,,,7.41E-06,,,,,,,,2.03E-05,,1.83E-05,0.000202604,,9.88E-05,0.000239835
301,,,0.000127852,,,,,,,1.07E-06,,,,,,,,1.96E-05,,1.82E-05,0.000200375,,1.09E-04,0.000261271
302,,,0.000125042,,,,,,,2.38E-06,,,,,,,,1.89E-05,,1.81E-05,0.000200071,,1.01E-04,0.00024462
303,,,0.000124866,,,,,,,3.82E-06,,,,,,,,1.82E-05,,1.80E-05,0.000198565,,1.06E-04,0.000254465
304,,,0.000121961,,,,,,,4.18E-06,,,,,,,,1.76E-05,,1.78E-05,0.000197894,,1.01E-04,0.00024477
305,,,0.000122104,,,,,,,4.08E-06,,,,,,,,1.69E-05,,1.77E-05,0.000196668,,1.04E-04,0.000250078
306,,,0.000118707,,,,,,,3.87E-06,,,,,,,,1.63E-05,,1.76E-05,0.000195859,,1.01E-04,0.000243585
307,,,0.00011915,,,,,,,,,,,,,,,1.57E-05,,1.74E-05,0.000194754,,1.02E-04,0.000246744
308,,,0.000117873,,,,,,,,,,,,,,,1.51E-05,,1.73E-05,0.000193885,,1.00E-04,0.000241829
309,,,0.000116488,,,,,,,,,,,,,,,1.46E-05,,1.72E-05,0.000192836,,1.01E-04,0.000243926
310,,,0.000115354,,,,,,,,,,,,,,,1.41E-05,,1.70E-05,0.000191937,,9.93E-05,0.000239797
311,,,0.000114295,,,,,,,,,,,,,,,1.36E-05,,,0.000190914,,1.00E-04,0.000241393
312,,,0.000113222,,,,,,,,,,,,,,,1.31E-05,,,0.000189997,,9.84E-05,0.000237602
313,,,0.000112142,,,,,,,,,,,,,,,1.26E-05,,,0.000188984,,9.89E-05,0.000239045
314,,,0.000111066,,,,,,,,,,,,,,,1.21E-05,,,0.000188057,,9.73E-05,0.000235275
315,,,0.000109995,,,,,,,,,,,,,,,1.17E-05,,,0.000187045,,9.79E-05,0.000236849
316,,,0.000108928,,,,,,,,,,,,,,,1.13E-05,,,0.00018611,,9.61E-05,0.000232802
317,,,0.000107866,,,,,,,,,,,,,,,1.09E-05,,,0.000185093,,9.69E-05,0.000234829
318,,,0.000106808,,,,,,,,,,,,,,,1.05E-05,,,0.000184155,,9.49E-05,0.000230117
319,,,0.000105754,,,,,,,,,,,,,,,1.01E-05,,,0.000183128,,9.59E-05,0.000233074
320,,,0.000104704,,,,,,,,,,,,,,,9.77E-06,,,0.00018219,,9.35E-05,0.000227074
321,,,0.000103658,,,,,,,,,,,,,,,9.43E-06,,,0.000181148,,9.52E-05,0.000231802
322,,,0.000102617,,,,,,,,,,,,,,,9.10E-06,,,0.000180218,,9.19E-05,0.000223358
323,,,0.00010158,,,,,,,,,,,,,,,8.79E-06,,,0.000179151,,9.48E-05,0.000231501
324,,,0.000100547,,,,,,,,,,,,,,,8.49E-06,,,0.000178242,,8.97E-05,0.000218265
325,,,9.95E-05,,,,,,,,,,,,,,,8.20E-06,,,0.000177132,,9.52E-05,0.00023332
326,,,9.85E-05,,,,,,,,,,,,,,,7.92E-06,,,0.000176269,,8.65E-05,0.000210158
327,,,9.75E-05,,,,,,,,,,,,,,,7.65E-06,,,0.000175082,,9.73E-05,0.000230588
328,,,9.65E-05,,,,,,,,,,,,,,,7.40E-06,,,0.000174318,,8.08E-05,0.00021647
329,,,9.55E-05,,,,,,,,,,,,,,,7.16E-06,,,0.000172975,,9.64E-05,0.000224108
330,,,9.44E-05,,,,,,,,,,,,,,,6.93E-06,,,0.000172431,,8.55E-05,0.000217136
331,,,9.34E-05,,,,,,,,,,,,,,,6.70E-06,,,0.000170746,,9.22E-05,0.000220386
332,,,9.25E-05,,,,,,,,,,,,,,,6.49E-06,,,0.000170716,,8.65E-05,0.000216308
333,,,9.15E-05,,,,,,,,,,,,,,,6.29E-06,,,0.000168218,,8.99E-05,0.000217717
334,,,9.05E-05,,,,,,,,,,,,,,,6.09E-06,,,0.000169478,,8.64E-05,0.000214935
335,,,8.95E-05,,,,,,,,,,,,,,,,,,0.000164875,,8.83E-05,0.000215498
336,,,8.85E-05,,,,,,,,,,,,,,,,,,0.000169627,,8.59E-05,0.000213345
337,,,8.76E-05,,,,,,,,,,,,,,,,,,0.000159117,,8.72E-05,0.000213495
338,,,8.66E-05,,,,,,,,,,,,,,,,,,0.000174123,,8.53E-05,0.000211657
339,,,8.56E-05,,,,,,,,,,,,,,,,,,0.00014568,,8.62E-05,0.000211603
340,,,8.47E-05,,,,,,,,,,,,,,,,,,0.000178243,,8.45E-05,0.000209914
341,,,8.37E-05,,,,,,,,,,,,,,,,,,0.000150525,,8.53E-05,0.000209775
342,,,8.28E-05,,,,,,,,,,,,,,,,,,0.000172087,,8.37E-05,0.000208129
343,,,8.18E-05,,,,,,,,,,,,,,,,,,0.000150955,,8.44E-05,0.000207988
344,,,8.09E-05,,,,,,,,,,,,,,,,,,0.000168701,,8.29E-05,0.0002063
345,,,8.00E-05,,,,,,,,,,,,,,,,,,0.000149729,,8.37E-05,0.000206242
346,,,7.91E-05,,,,,,,,,,,,,,,,,,0.000166859,,8.20E-05,0.000204414
347,,,7.81E-05,,,,,,,,,,,,,,,,,,0.000147439,,8.30E-05,0.00020455
348,,,7.72E-05,,,,,,,,,,,,,,,,,,0.000166295,,8.10E-05,0.000202441
349,,,7.63E-05,,,,,,,,,,,,,,,,,,0.000143987,,8.25E-05,0.000202956
350,,,7.54E-05,,,,,,,,,,,,,,,,,,0.000167306,,7.98E-05,0.000200317
351,,,7.45E-05,,,,,,,,,,,,,,,,,,0.000147057,,8.23E-05,0.000201555
352,,,7.37E-05,,,,,,,,,,,,,,,,,,0.000154289,,7.82E-05,0.000197898
353,,,7.28E-05,,,,,,,,,,,,,,,,,,0.000150288,,8.26E-05,0.000200568
354,,,7.19E-05,,,,,,,,,,,,,,,,,,0.000151569,,7.59E-05,0.000194857
355,,,7.10E-05,,,,,,,,,,,,,,,,,,0.0001502,,8.40E-05,0.000200521
356,,,7.02E-05,,,,,,,,,,,,,,,,,,0.000150228,,7.18E-05,0.000190392
357,,,6.93E-05,,,,,,,,,,,,,,,,,,0.000149448,,8.31E-05,0.000202763
358,,,6.85E-05,,,,,,,,,,,,,,,,,,0.000149111,,7.54E-05,0.000182452
359,,,6.76E-05,,,,,,,,,,,,,,,,,,0.000148476,,8.00E-05,0.000201963
360,,,6.69E-05,,,,,,,,,,,,,,,,,,0.000148002,,7.61E-05,0.000187362
361,,,6.57E-05,,,,,,,,,,,,,,,,,,0.000147399,,7.83E-05,0.000196589
362,,,6.60E-05,,,,,,,,,,,,,,,,,,0.000146862,,7.60E-05,0.000188123
363,,,6.44E-05,,,,,,,,,,,,,,,,,,0.000146258,,7.72E-05,0.000193309
364,,,6.37E-05,,,,,,,,,,,,,,,,,,0.000145685,,7.57E-05,0.000187687
365,,,6.35E-05,,,,,,,,,,,,,,,,,,0.000145072,,7.63E-05,0.000190952
366,,,6.35E-05,,,,,,,,,,,,,,,,,,0.000144474,,7.52E-05,0.000186737
367,,,6.34E-05,,,,,,,,,,,,,,,,,,0.000143851,,7.56E-05,0.000189051
368,,,6.32E-05,,,,,,,,,,,,,,,,,,0.000143236,,7.47E-05,0.000185535
369,,,6.28E-05,,,,,,,,,,,,,,,,,,0.000142602,,7.49E-05,0.000187407
370,,,6.23E-05,,,,,,,,,,,,,,,,,,0.000141974,,7.41E-05,0.000184181
371,,,6.19E-05,,,,,,,,,,,,,,,,,,0.00014133,,7.43E-05,0.000185933
372,,,6.15E-05,,,,,,,,,,,,,,,,,,0.000140691,,7.35E-05,0.000182701
373,,,6.12E-05,,,,,,,,,,,,,,,,,,0.00014004,,7.37E-05,0.000184605
374,,,6.08E-05,,,,,,,,,,,,,,,,,,0.000139392,,7.28E-05,0.000181077
375,,,6.05E-05,,,,,,,,,,,,,,,,,,0.000138733,,7.32E-05,0.000183447
376,,,6.01E-05,,,,,,,,,,,,,,,,,,0.000138079,,7.22E-05,0.000179242
377,,,5.97E-05,,,,,,,,,,,,,,,,,,0.000137413,,7.27E-05,0.000182555
378,,,5.94E-05,,,,,,,,,,,,,,,,,,0.000136754,,7.14E-05,0.000177044
379,,,5.90E-05,,,,,,,,,,,,,,,,,,0.000136082,,7.23E-05,0.000182152
380,,,5.87E-05,,,,,,,,,,,,,,,,,,0.000135419,,7.05E-05,0.000174159
381,,,5.83E-05,,,,,,,,,,,,,,,,,,0.000134741,,7.21E-05,0.00018274
382,,,5.79E-05,,,,,,,,,,,,,,,,,,0.000134077,,6.94E-05,0.000169858
383,,,5.76E-05,,,,,,,,,,,,,,,,,,0.00013339,,7.23E-05,0.000185509
384,,,5.72E-05,,,,,,,,,,,,,,,,,,0.000132728,,6.76E-05,0.000169064
385,,,5.68E-05,,,,,,,,,,,,,,,,,,0.000132029,,7.34E-05,0.000177673
386,,,5.65E-05,,,,,,,,,,,,,,,,,,0.000131375,,6.44E-05,0.000171237
387,,,5.61E-05,,,,,,,,,,,,,,,,,,0.000130657,,7.30E-05,0.000174737
388,,,5.57E-05,,,,,,,,,,,,,,,,,,0.000130023,,6.70E-05,0.000171514
389,,,5.54E-05,,,,,,,,,,,,,,,,,,0.000129265,,7.07E-05,0.000173003
390,,,5.50E-05,,,,,,,,,,,,,,,,,,0.000128686,,6.75E-05,0.00017106
391,,,5.46E-05,,,,,,,,,,,,,,,,,,0.000127834,,6.94E-05,0.00017167
392,,,5.43E-05,,,,,,,,,,,,,,,,,,0.000127395,,6.74E-05,0.000170287
393,,,5.39E-05,,,,,,,,,,,,,,,,,,0.000126306,,6.86E-05,0.000170475
394,,,5.35E-05,,,,,,,,,,,,,,,,,,0.000126256,,6.72E-05,0.000169352
395,,,5.32E-05,,,,,,,,,,,,,,,,,,0.000124499,,6.79E-05,0.000169323
396,,,5.28E-05,,,,,,,,,,,,,,,,,,0.000125598,,6.68E-05,0.000168323
397,,,5.24E-05,,,,,,,,,,,,,,,,,,0.000121801,,6.74E-05,0.000168179
398,,,5.21E-05,,,,,,,,,,,,,,,,,,0.000126585,,6.64E-05,0.000167231
399,,,5.17E-05,,,,,,,,,,,,,,,,,,0.000116008,,6.69E-05,0.000167035
400,,,5.13E-05,,,,,,,,,,,,,,,,,,0.000133611,,6.60E-05,0.000166093
401,,,5.10E-05,,,,,,,,,,,,,,,,,,0.000108959,,6.64E-05,0.000165891
402,,,5.06E-05,,,,,,,,,,,,,,,,,,0.000129446,,6.55E-05,0.000164916
403,,,5.02E-05,,,,,,,,,,,,,,,,,,0.000109703,,6.60E-05,0.000164753
404,,,4.99E-05,,,,,,,,,,,,,,,,,,0.000128223,,6.50E-05,0.000163699
405,,,4.95E-05,,,,,,,,,,,,,,,,,,0.000108734,,6.57E-05,0.000163635
406,,,4.91E-05,,,,,,,,,,,,,,,,,,0.000128437,,6.44E-05,0.000162429
407,,,4.88E-05,,,,,,,,,,,,,,,,,,0.000106223,,6.54E-05,0.00016256
408,,,4.84E-05,,,,,,,,,,,,,,,,,,0.000122643,,6.37E-05,0.000161074
409,,,4.80E-05,,,,,,,,,,,,,,,,,,0.000115664,,6.53E-05,0.000161584
410,,,4.77E-05,,,,,,,,,,,,,,,,,,0.00011797,,6.28E-05,0.00015956
411,,,4.73E-05,,,,,,,,,,,,,,,,,,0.000116135,,6.55E-05,0.000160822
412,,,4.69E-05,,,,,,,,,,,,,,,,,,0.000116321,,6.14E-05,0.000157708
413,,,4.66E-05,,,,,,,,,,,,,,,,,,0.000115481,,6.65E-05,0.000160557
414,,,4.62E-05,,,,,,,,,,,,,,,,,,0.000115216,,5.88E-05,0.000155085
415,,,4.59E-05,,,,,,,,,,,,,,,,,,0.000114641,,6.93E-05,0.000161509
416,,,4.55E-05,,,,,,,,,,,,,,,,,,0.000114262,,5.81E-05,0.000150555
417,,,4.51E-05,,,,,,,,,,,,,,,,,,0.000113774,,6.49E-05,0.000165667
418,,,4.48E-05,,,,,,,,,,,,,,,,,,0.000113362,,5.99E-05,0.000148132
419,,,4.44E-05,,,,,,,,,,,,,,,,,,0.000112905,,6.34E-05,0.000159455
420,,,4.41E-05,,,,,,,,,,,,,,,,,,0.000112482,,6.05E-05,0.000150098
421,,,4.37E-05,,,,,,,,,,,,,,,,,,0.000112036,,6.25E-05,0.000156774
422,,,4.33E-05,,,,,,,,,,,,,,,,,,0.000111607,,6.07E-05,0.000150667
423,,,4.30E-05,,,,,,,,,,,,,,,,,,0.000111165,,6.20E-05,0.00015508
424,,,4.26E-05,,,,,,,,,,,,,,,,,,0.000110732,,6.06E-05,0.000150545
425,,,4.23E-05,,,,,,,,,,,,,,,,,,0.000110289,,6.16E-05,0.000153816
426,,,4.19E-05,,,,,,,,,,,,,,,,,,0.000109852,,6.05E-05,0.000150037
427,,,4.16E-05,,,,,,,,,,,,,,,,,,0.000109408,,6.12E-05,0.000152769
428,,,4.12E-05,,,,,,,,,,,,,,,,,,0.000108967,,6.02E-05,0.000149275
429,,,4.09E-05,,,,,,,,,,,,,,,,,,0.000108519,,6.09E-05,0.000151864
430,,,4.05E-05,,,,,,,,,,,,,,,,,,0.000108074,,5.99E-05,0.000148309
431,,,4.02E-05,,,,,,,,,,,,,,,,,,0.000107623,,6.06E-05,0.000151097
432,,,3.98E-05,,,,,,,,,,,,,,,,,,0.000107174,,5.95E-05,0.00014713
433,,,3.95E-05,,,,,,,,,,,,,,,,,,0.000106719,,6.03E-05,0.000150523
434,,,3.91E-05,,,,,,,,,,,,,,,,,,0.000106265,,5.90E-05,0.000145663
435,,,3.88E-05,,,,,,,,,,,,,,,,,,0.000105806,,6.02E-05,0.00015028
436,,,3.84E-05,,,,,,,,,,,,,,,,,,0.000105349,,5.84E-05,0.000143719
437,,,3.81E-05,,,,,,,,,,,,,,,,,,0.000104884,,6.01E-05,0.000150671
438,,,3.77E-05,,,,,,,,,,,,,,,,,,0.000104424,,5.76E-05,0.000140876
439,,,3.74E-05,,,,,,,,,,,,,,,,,,0.000103955,,6.04E-05,0.000152369
440,,,3.71E-05,,,,,,,,,,,,,,,,,,0.000103492,,5.64E-05,0.000136179
441,,,3.67E-05,,,,,,,,,,,,,,,,,,1.03E-04,,6.14E-05,0.000150461
442,,,3.64E-05,,,,,,,,,,,,,,,,,,1.03E-04,,5.42E-05,0.000141546
443,,,3.60E-05,,,,,,,,,,,,,,,,,,1.02E-04,,6.08E-05,0.000146373
444,,,3.57E-05,,,,,,,,,,,,,,,,,,1.02E-04,,5.65E-05,0.000142451
445,,,3.54E-05,,,,,,,,,,,,,,,,,,1.01E-04,,5.91E-05,0.000144319
446,,,3.50E-05,,,,,,,,,,,,,,,,,,1.01E-04,,,0.000142253
447,,,3.47E-05,,,,,,,,,,,,,,,,,,1.00E-04,,,0.000142985
448,,,3.44E-05,,,,,,,,,,,,,,,,,,9.97E-05,,,0.000141692
449,,,3.41E-05,,,,,,,,,,,,,,,,,,9.92E-05,,,0.000141939
450,,,3.37E-05,,,,,,,,,,,,,,,,,,9.88E-05,,,0.000140999
451,,,3.34E-05,,,,,,,,,,,,,,,,,,9.81E-05,,,0.000141021
452,,,3.33E-05,,,,,,,,,,,,,,,,,,9.79E-05,,,0.000140255
453,,,3.24E-05,,,,,,,,,,,,,,,,,,9.69E-05,,,0.000140165
454,,,3.29E-05,,,,,,,,,,,,,,,,,,9.73E-05,,,0.000139486
455,,,3.25E-05,,,,,,,,,,,,,,,,,,9.53E-05,,,0.000139341
456,,,3.23E-05,,,,,,,,,,,,,,,,,,9.75E-05,,,0.000138701
457,,,,,,,,,,,,,,,,,,,,,9.21E-05,,,0.000138533
458,,,,,,,,,,,,,,,,,,,,,1.01E-04,,,0.0001379
459,,,,,,,,,,,,,,,,,,,,,8.29E-05,,,0.000137735
460,,,,,,,,,,,,,,,,,,,,,1.06E-04,,,0.000137081
461,,,,,,,,,,,,,,,,,,,,,8.41E-05,,,0.000136945
462,,,,,,,,,,,,,,,,,,,,,1.04E-04,,,0.000136238
463,,,,,,,,,,,,,,,,,,,,,8.91E-05,,,0.000136168
464,,,,,,,,,,,,,,,,,,,,,9.32E-05,,,0.000135361
465,,,,,,,,,,,,,,,,,,,,,9.12E-05,,,0.000135421
466,,,,,,,,,,,,,,,,,,,,,9.17E-05,,,0.000134427
467,,,,,,,,,,,,,,,,,,,,,9.11E-05,,,0.000134738
468,,,,,,,,,,,,,,,,,,,,,9.10E-05,,,0.000133383
469,,,,,,,,,,,,,,,,,,,,,9.07E-05,,,0.000134198
470,,,,,,,,,,,,,,,,,,,,,9.05E-05,,,0.000132109
471,,,,,,,,,,,,,,,,,,,,,9.02E-05,,,0.000133993
472,,,,,,,,,,,,,,,,,,,,,9.00E-05,,,0.000130306
473,,,,,,,,,,,,,,,,,,,,,8.97E-05,,,0.000134615
474,,,,,,,,,,,,,,,,,,,,,8.95E-05,,,0.000127186
475,,,,,,,,,,,,,,,,,,,,,8.92E-05,,,0.000137425
476,,,,,,,,,,,,,,,,,,,,,8.89E-05,,,0.000125453
477,,,,,,,,,,,,,,,,,,,,,8.86E-05,,,0.000133223
478,,,,,,,,,,,,,,,,,,,,,8.83E-05,,,0.000126761
479,,,,,,,,,,,,,,,,,,,,,8.80E-05,,,0.00013139
480,,,,,,,,,,,,,,,,,,,,,8.77E-05,,,0.000127128
481,,,,,,,,,,,,,,,,,,,,,8.74E-05,,,0.000130222
482,,,,,,,,,,,,,,,,,,,,,8.71E-05,,,0.000127025
483,,,,,,,,,,,,,,,,,,,,,8.68E-05,,,0.000129344
484,,,,,,,,,,,,,,,,,,,,,8.65E-05,,,0.000126656
485,,,,,,,,,,,,,,,,,,,,,8.62E-05,,,0.000128616
486,,,,,,,,,,,,,,,,,,,,,8.59E-05,,,0.000126108
487,,,,,,,,,,,,,,,,,,,,,8.56E-05,,,0.000127988
488,,,,,,,,,,,,,,,,,,,,,8.52E-05,,,0.000125414
489,,,,,,,,,,,,,,,,,,,,,8.49E-05,,,0.00012746
490,,,,,,,,,,,,,,,,,,,,,8.46E-05,,,0.000124562
491,,,,,,,,,,,,,,,,,,,,,8.43E-05,,,0.000127076
492,,,,,,,,,,,,,,,,,,,,,8.39E-05,,,0.000123492
493,,,,,,,,,,,,,,,,,,,,,8.36E-05,,,0.000126943
494,,,,,,,,,,,,,,,,,,,,,8.33E-05,,,0.000122057
495,,,,,,,,,,,,,,,,,,,,,8.29E-05,,,0.000127295
496,,,,,,,,,,,,,,,,,,,,,8.26E-05,,,0.000119926
497,,,,,,,,,,,,,,,,,,,,,8.23E-05,,,0.000128651
498,,,,,,,,,,,,,,,,,,,,,8.19E-05,,,0.000116348
499,,,,,,,,,,,,,,,,,,,,,8.16E-05,,,0.000127291
500,,,,,,,,,,,,,,,,,,,,,8.12E-05,,,0.00012046
501,,,,,,,,,,,,,,,,,,,,,8.09E-05,,,0.00012422
502,,,,,,,,,,,,,,,,,,,,,8.05E-05,,,0.000121193
503,,,,,,,,,,,,,,,,,,,,,8.02E-05,,,0.000122684
504,,,,,,,,,,,,,,,,,,,,,7.98E-05,,,0.000121086
505,,,,,,,,,,,,,,,,,,,,,7.95E-05,,,0.000121697
506,,,,,,,,,,,,,,,,,,,,,7.91E-05,,,0.000120699
507,,,,,,,,,,,,,,,,,,,,,7.88E-05,,,0.000120931
508,,,,,,,,,,,,,,,,,,,,,7.84E-05,,,0.00012021
509,,,,,,,,,,,,,,,,,,,,,7.81E-05,,,0.000120264
510,,,,,,,,,,,,,,,,,,,,,7.77E-05,,,0.000119679
511,,,,,,,,,,,,,,,,,,,,,7.73E-05,,,0.000119646
512,,,,,,,,,,,,,,,,,,,,,7.70E-05,,,0.000119129
513,,,,,,,,,,,,,,,,,,,,,7.66E-05,,,0.000119052
514,,,,,,,,,,,,,,,,,,,,,7.64E-05,,,0.000118564
515,,,,,,,,,,,,,,,,,,,,,7.57E-05,,,0.000118471
516,,,,,,,,,,,,,,,,,,,,,7.60E-05,,,0.000117986
517,,,,,,,,,,,,,,,,,,,,,7.43E-05,,,0.000117897
518,,,,,,,,,,,,,,,,,,,,,7.65E-05,,,0.000117393
519,,,,,,,,,,,,,,,,,,,,,7.11E-05,,,0.00011733
520,,,,,,,,,,,,,,,,,,,,,8.09E-05,,,0.000116779
521,,,,,,,,,,,,,,,,,,,,,6.59E-05,,,0.000116775
522,,,,,,,,,,,,,,,,,,,,,8.02E-05,,,0.000116136
523,,,,,,,,,,,,,,,,,,,,,6.49E-05,,,0.000116247
524,,,,,,,,,,,,,,,,,,,,,8.12E-05,,,0.000115441
525,,,,,,,,,,,,,,,,,,,,,6.79E-05,,,0.000115776
526,,,,,,,,,,,,,,,,,,,,,7.30E-05,,,0.000114648
527,,,,,,,,,,,,,,,,,,,,,7.06E-05,,,0.000115435
528,,,,,,,,,,,,,,,,,,,,,7.17E-05,,,0.000113648
529,,,,,,,,,,,,,,,,,,,,,7.10E-05,,,0.000115397
530,,,,,,,,,,,,,,,,,,,,,7.13E-05,,,0.000112167
531,,,,,,,,,,,,,,,,,,,,,7.10E-05,,,0.000116112
532,,,,,,,,,,,,,,,,,,,,,7.10E-05,,,0.000109481
533,,,,,,,,,,,,,,,,,,,,,7.07E-05,,,0.000118833
534,,,,,,,,,,,,,,,,,,,,,7.06E-05,,,0.000108014
535,,,,,,,,,,,,,,,,,,,,,7.04E-05,,,0.00011519
536,,,,,,,,,,,,,,,,,,,,,7.03E-05,,,0.000109306
537,,,,,,,,,,,,,,,,,,,,,7.00E-05,,,0.000113653
538,,,,,,,,,,,,,,,,,,,,,6.99E-05,,,0.00010975
539,,,,,,,,,,,,,,,,,,,,,6.96E-05,,,0.000112708
540,,,,,,,,,,,,,,,,,,,,,6.94E-05,,,0.000109768
541,,,,,,,,,,,,,,,,,,,,,6.92E-05,,,0.000112028
542,,,,,,,,,,,,,,,,,,,,,6.90E-05,,,0.000109543
543,,,,,,,,,,,,,,,,,,,,,6.88E-05,,,0.000111486
544,,,,,,,,,,,,,,,,,,,,,6.85E-05,,,0.000109153
545,,,,,,,,,,,,,,,,,,,,,6.83E-05,,,0.000111041
546,,,,,,,,,,,,,,,,,,,,,6.81E-05,,,0.000108624
547,,,,,,,,,,,,,,,,,,,,,6.78E-05,,,0.000110695
548,,,,,,,,,,,,,,,,,,,,,6.76E-05,,,0.000107942
549,,,,,,,,,,,,,,,,,,,,,6.73E-05,,,0.000110497
550,,,,,,,,,,,,,,,,,,,,,6.71E-05,,,0.000107044
551,,,,,,,,,,,,,,,,,,,,,6.68E-05,,,0.000110554
552,,,,,,,,,,,,,,,,,,,,,6.66E-05,,,0.000105776
553,,,,,,,,,,,,,,,,,,,,,6.63E-05,,,0.000111108
554,,,,,,,,,,,,,,,,,,,,,6.61E-05,,,0.000103796
555,,,,,,,,,,,,,,,,,,,,,6.58E-05,,,0.000112699
556,,,,,,,,,,,,,,,,,,,,,6.56E-05,,,0.00010393
557,,,,,,,,,,,,,,,,,,,,,6.53E-05,,,0.000108444
558,,,,,,,,,,,,,,,,,,,,,6.51E-05,,,0.00010538
559,,,,,,,,,,,,,,,,,,,,,6.48E-05,,,0.000107075
560,,,,,,,,,,,,,,,,,,,,,6.46E-05,,,0.000105704
561,,,,,,,,,,,,,,,,,,,,,6.43E-05,,,0.000106377
562,,,,,,,,,,,,,,,,,,,,,6.41E-05,,,0.000105628
563,,,,,,,,,,,,,,,,,,,,,6.38E-05,,,0.000105885
564,,,,,,,,,,,,,,,,,,,,,6.36E-05,,,0.000105389
565,,,,,,,,,,,,,,,,,,,,,6.32E-05,,,0.000105458
566,,,,,,,,,,,,,,,,,,,,,6.32E-05,,,0.000105072
567,,,,,,,,,,,,,,,,,,,,,6.25E-05,,,0.000105045
568,,,,,,,,,,,,,,,,,,,,,6.30E-05,,,0.00010471
569,,,,,,,,,,,,,,,,,,,,,6.14E-05,,,0.000104633
570,,,,,,,,,,,,,,,,,,,,,6.34E-05,,,0.000104319
571,,,,,,,,,,,,,,,,,,,,,5.92E-05,,,0.000104215
572,,,,,,,,,,,,,,,,,,,,,6.59E-05,,,0.000103909
573,,,,,,,,,,,,,,,,,,,,,5.30E-05,,,0.000103792
574,,,,,,,,,,,,,,,,,,,,,6.91E-05,,,0.000103482
575,,,,,,,,,,,,,,,,,,,,,5.46E-05,,,0.000103365
576,,,,,,,,,,,,,,,,,,,,,6.72E-05,,,0.000103042
577,,,,,,,,,,,,,,,,,,,,,5.45E-05,,,0.000102937
578,,,,,,,,,,,,,,,,,,,,,6.67E-05,,,0.000102588
579,,,,,,,,,,,,,,,,,,,,,5.34E-05,,,0.000102512
580,,,,,,,,,,,,,,,,,,,,,6.28E-05,,,0.000102116
581,,,,,,,,,,,,,,,,,,,,,5.91E-05,,,0.000102099
582,,,,,,,,,,,,,,,,,,,,,6.02E-05,,,0.000101615
583,,,,,,,,,,,,,,,,,,,,,,,,0.000101713
584,,,,,,,,,,,,,,,,,,,,,,,,0.000101062
585,,,,,,,,,,,,,,,,,,,,,,,,0.000101394
586,,,,,,,,,,,,,,,,,,,,,,,,0.000100398
587,,,,,,,,,,,,,,,,,,,,,,,,0.000101232
588,,,,,,,,,,,,,,,,,,,,,,,,9.95E-05
589,,,,,,,,,,,,,,,,,,,,,,,,0.000101468
590,,,,,,,,,,,,,,,,,,,,,,,,9.79E-05
591,,,,,,,,,,,,,,,,,,,,,,,,1.03E-04
592,,,,,,,,,,,,,,,,,,,,,,,,9.46E-05
593,,,,,,,,,,,,,,,,,,,,,,,,1.03E-04
594,,,,,,,,,,,,,,,,,,,,,,,,9.65E-05
595,,,,,,,,,,,,,,,,,,,,,,,,1.01E-04
596,,,,,,,,,,,,,,,,,,,,,,,,9.69E-05
597,,,,,,,,,,,,,,,,,,,,,,,,0.00010032
598,,,,,,,,,,,,,,,,,,,,,,,,9.69E-05
599,,,,,,,,,,,,,,,,,,,,,,,,9.96E-05
600,,,,,,,,,,,,,,,,,,,,,,,,9.67E-05
601,,,,,,,,,,,,,,,,,,,,,,,,9.90E-05
602,,,,,,,,,,,,,,,,,,,,,,,,9.64E-05
603,,,,,,,,,,,,,,,,,,,,,,,,9.87E-05
604,,,,,,,,,,,,,,,,,,,,,,,,9.59E-05
605,,,,,,,,,,,,,,,,,,,,,,,,9.85E-05
606,,,,,,,,,,,,,,,,,,,,,,,,9.52E-05
607,,,,,,,,,,,,,,,,,,,,,,,,9.84E-05
608,,,,,,,,,,,,,,,,,,,,,,,,9.43E-05
609,,,,,,,,,,,,,,,,,,,,,,,,9.88E-05
610,,,,,,,,,,,,,,,,,,,,,,,,9.30E-05
611,,,,,,,,,,,,,,,,,,,,,,,,9.97E-05
612,,,,,,,,,,,,,,,,,,,,,,,,9.08E-05
613,,,,,,,,,,,,,,,,,,,,,,,,9.85E-05
614,,,,,,,,,,,,,,,,,,,,,,,,9.40E-05
615,,,,,,,,,,,,,,,,,,,,,,,,9.64E-05


==> figures/data/cq32.csv <==
i,f_eval_bckt,dflt,heur,bckt,,,,,,,,,
1,1,0.006544614,0.002914694,0.001410041,,,,,,,,,
2,3,0.006415712,0.001016073,0.000759702,,,,,,,,,
3,4,0.006288934,0.001003904,0.000413726,,,,,,,,,
4,6,0.00616427,0.000205372,0.000256492,,,,,,,,,
5,8,0.00604171,0.000151593,0.000179201,,,,,,,,,
6,9,0.005921242,8.78E-05,0.000122821,,,,,,,,,
7,11,0.005802856,0.00033038,9.04E-05,,,,,,,,,
8,15,0.005686542,0.000124861,7.18E-05,,,,,,,,,
9,16,0.005572288,2.66E-05,5.41E-05,,,,,,,,,
10,18,0.005460082,2.16E-05,4.61E-05,,,,,,,,,
11,19,0.005349912,1.94E-05,3.65E-05,,,,,,,,,
12,22,0.005241767,7.55E-06,1.85E-05,,,,,,,,,
13,25,0.005135633,0.000627055,1.26E-05,,,,,,,,,
14,26,0.005031496,6.22E-06,1.16E-05,,,,,,,,,
15,28,0.004929343,2.04E-06,9.15E-06,,,,,,,,,
16,34,0.004829159,1.21E-06,6.01E-06,,,,,,,,,
17,35,0.004730927,1.03E-06,4.34E-06,,,,,,,,,
18,37,0.004634633,9.82E-07,4.11E-06,,,,,,,,,
19,38,0.004540258,8.78E-07,3.17E-06,,,,,,,,,
20,41,0.004447785,8.24E-07,2.24E-06,,,,,,,,,
21,42,0.004357196,7.84E-07,1.90E-06,,,,,,,,,
22,43,0.004268471,5.61E-07,1.80E-06,,,,,,,,,
23,50,0.004181591,3.34E-05,1.40E-06,,,,,,,,,
24,51,0.004096535,4.94E-07,1.29E-06,,,,,,,,,
25,52,0.004013281,2.78E-07,1.22E-06,,,,,,,,,
26,53,0.003931808,2.64E-07,1.16E-06,,,,,,,,,
27,59,0.003852092,2.25E-07,7.80E-07,,,,,,,,,
28,60,0.003774111,1.90E-07,6.81E-07,,,,,,,,,
29,61,0.00369784,1.51E-06,6.60E-07,,,,,,,,,
30,64,0.003623255,9.17E-07,2.35E-07,,,,,,,,,
31,67,0.003550331,1.21E-07,2.20E-07,,,,,,,,,
32,68,0.003479043,1.09E-07,2.11E-07,,,,,,,,,
33,70,0.003409364,1.06E-07,1.95E-07,,,,,,,,,
34,73,0.003341268,9.57E-08,1.87E-07,,,,,,,,,
35,74,0.003274728,8.51E-08,1.82E-07,,,,,,,,,
36,76,0.003209718,4.06E-07,1.72E-07,,,,,,,,,
37,83,0.00314621,1.39E-07,1.67E-07,,,,,,,,,
38,84,0.003084176,6.71E-08,1.61E-07,,,,,,,,,
39,85,0.003023589,5.93E-08,1.57E-07,,,,,,,,,
40,88,0.002964421,5.77E-08,1.50E-07,,,,,,,,,
41,92,0.002906643,5.55E-08,1.44E-07,,,,,,,,,
42,93,0.002850229,4.92E-08,1.40E-07,,,,,,,,,
43,94,0.002795149,7.17E-07,1.36E-07,,,,,,,,,
44,98,0.002741376,5.94E-08,4.56E-08,,,,,,,,,
45,99,0.002688882,3.65E-08,3.87E-08,,,,,,,,,
46,100,0.00263764,3.55E-08,3.81E-08,,,,,,,,,
47,103,0.00258762,3.28E-08,3.62E-08,,,,,,,,,
48,104,0.002538796,3.01E-08,2.34E-08,,,,,,,,,
49,105,0.002491141,2.97E-08,2.07E-08,,,,,,,,,
50,108,0.002444627,6.51E-08,2.03E-08,,,,,,,,,
51,109,0.002399227,3.52E-08,1.98E-08,,,,,,,,,
52,111,0.002354916,2.31E-08,1.57E-08,,,,,,,,,
53,112,0.002311666,2.22E-08,1.48E-08,,,,,,,,,
54,115,0.002269452,2.17E-08,1.45E-08,,,,,,,,,
55,118,0.002228249,1.96E-08,1.38E-08,,,,,,,,,
56,119,0.002188031,3.82E-08,1.30E-08,,,,,,,,,
57,121,0.002148773,1.52E-07,1.26E-08,,,,,,,,,
58,125,0.002110451,1.68E-08,1.24E-08,,,,,,,,,
59,126,0.002073042,1.37E-08,1.19E-08,,,,,,,,,
60,127,0.002036522,1.34E-08,1.15E-08,,,,,,,,,
61,135,0.002000867,1.25E-08,1.12E-08,,,,,,,,,
62,136,0.001966055,1.20E-08,1.11E-08,,,,,,,,,
63,138,0.001932064,1.30E-08,1.03E-08,,,,,,,,,
64,139,0.001898873,1.01E-08,1.01E-08,,,,,,,,,
65,141,0.001866459,1.00E-08,9.90E-09,,,,,,,,,
66,146,0.001834803,9.25E-09,3.16E-09,,,,,,,,,
67,147,0.001803884,9.07E-09,2.68E-09,,,,,,,,,
68,148,0.001773683,8.91E-09,2.60E-09,,,,,,,,,
69,158,0.001744179,4.88E-09,2.56E-09,,,,,,,,,
70,159,0.001715355,2.32E-05,1.09E-09,,,,,,,,,
71,160,0.001687191,3.01E-08,1.04E-09,,,,,,,,,
72,168,0.001659671,6.73E-09,1.01E-09,,,,,,,,,
73,169,0.001632775,1.93E-09,9.60E-10,,,,,,,,,
74,170,0.001606489,8.78E-10,9.38E-10,,,,,,,,,
75,178,0.001580794,8.37E-10,9.21E-10,,,,,,,,,
76,179,0.001555675,8.21E-10,9.01E-10,,,,,,,,,
77,180,0.001531116,8.06E-10,8.80E-10,,,,,,,,,
78,188,0.001507102,7.80E-10,8.63E-10,,,,,,,,,
79,189,0.001483618,7.69E-10,8.49E-10,,,,,,,,,
80,192,0.00146065,7.38E-10,8.31E-10,,,,,,,,,
81,193,0.001438184,2.45E-09,6.33E-10,,,,,,,,,
82,194,0.001416205,3.57E-08,5.16E-10,,,,,,,,,
83,197,0.001394702,3.93E-10,5.08E-10,,,,,,,,,
84,198,0.001373661,3.90E-10,4.98E-10,,,,,,,,,
85,199,0.001353069,3.10E-10,2.22E-10,,,,,,,,,
86,201,0.001332916,1.76E-07,2.05E-10,,,,,,,,,
87,202,0.001313188,2.84E-07,2.01E-10,,,,,,,,,
88,203,0.001293874,1.37E-08,1.72E-10,,,,,,,,,
89,205,0.001274964,7.87E-09,1.62E-10,,,,,,,,,
90,206,0.001256447,6.05E-09,1.59E-10,,,,,,,,,
91,207,0.001238312,4.40E-09,1.57E-10,,,,,,,,,
92,210,0.001220549,3.68E-09,9.56E-11,,,,,,,,,
93,,0.001203148,8.56E-09,,,,,,,,,,
94,,0.001186101,1.21E-09,,,,,,,,,,
95,,0.001169398,1.04E-09,,,,,,,,,,
96,,0.001153029,7.56E-10,,,,,,,,,,
97,,0.001136987,3.76E-11,,,,,,,,,,
98,,0.001121262,,,,,,,,,,,
99,,0.001105847,,,,,,,,,,,
100,,0.001090734,,,,,,,,,,,
105,,0.001019434,,,,,,,,,,,
110,,0.000954623,,,,,,,,,,,
115,,0.000895546,,,,,,,,,,,
120,,0.000841555,,,,,,,,,,,
125,,0.000792089,,,,,,,,,,,
130,,0.000746663,,,,,,,,,,,
135,,0.000704853,,,,,,,,,,,
140,,0.000666293,,,,,,,,,,,
145,,0.000630659,,,,,,,,,,,
150,,0.000597668,,,,,,,,,,,
155,,0.000567069,,,,,,,,,,,
160,,0.000538643,,,,,,,,,,,
165,,0.000512191,,,,,,,,,,,
170,,0.000487541,,,,,,,,,,,
175,,0.000464536,,,,,,,,,,,
180,,0.000443036,,,,,,,,,,,
185,,0.000422916,,,,,,,,,,,
190,,0.000404064,,,,,,,,,,,
195,,0.000386377,,,,,,,,,,,
200,,0.000369765,,,,,,,,,,,


==> figures/data/crd_analysis.csv <==
i,llb1,lb1,ub1,uub1,mmx1,pred1,llb2,lb2,ub2,uub2,mmx2,pred2,llb4,lb4,ub4,uub4,mmx4,pred4
0,0.198466608,0.288996821,0.717823763,0.971404855,0.368324959,1,0.546882264,0.712308599,1.454467541,1.846105122,0.872888392,1,1.794395357,2.207771107,3.510670643,4.05228132,2.630151243,1
1,0.00532359,0.039538752,0.28227419,0.527644174,0.005337973,0.909506296,0.00538191,0.030418553,0.331013507,0.695595478,0.017413955,0.621463449,0.001418221,0.007362497,0.120276457,0.349258635,0.0106103,0.133948044
2,0.00444794,0.032813081,0.21520677,0.405762461,0.004603152,0.827201703,0.002250802,0.012454721,0.129048117,0.273476406,0.007572416,0.386216819,2.84E-05,1.46E-04,0.008431279,0.019630532,2.07E-04,0.017942078
3,0.003728517,0.027257445,0.154869552,0.294758879,0.003957302,0.752345157,0.000929213,0.005474136,0.053363246,0.097555788,0.003130699,0.240019636,5.50E-07,3.29E-06,2.20E-03,0.004101981,3.73E-06,0.002403306
4,0.003136561,0.02208394,0.113182928,0.210116108,0.003391996,0.684262657,0.000371727,0.002306887,0.026147135,0.04292754,0.001257838,0.149163431,1.05E-08,7.49E-08,8.13E-04,1.89E-03,6.71E-08,0.000321918
5,0.002648543,0.017601162,0.08076188,0.15241018,0.002899233,0.622341195,1.43E-04,0.000978961,0.014675871,0.022990877,4.97E-04,0.09269962,2.16E-10,1.73E-09,3.46E-04,1.09E-03,1.21E-09,4.31203E-05
6,0.002186621,0.014463661,0.059114777,0.109450243,0.002471436,0.566023235,5.68E-05,0.000422622,0.009166911,0.014430665,1.95E-04,0.057609426,4.30E-12,3.78E-11,1.63E-04,7.12E-04,2.17E-11,5.77588E-06
7,1.78E-03,0.011153762,4.58E-02,0.076088613,0.002101483,0.514801696,2.22E-05,1.91E-04,0.006272614,0.010262562,7.59E-05,0.035802153,7.75E-14,8.52E-13,7.41E-05,5.02E-04,3.90E-13,7.73668E-07
8,1.45E-03,0.008902314,3.56E-02,0.054780613,0.001782733,0.468215384,8.57E-06,8.95E-05,0.004565984,0.00723359,2.95E-05,0.022249729,1.28E-15,1.86E-14,3.49E-05,3.61E-04,6.73E-15,1.03631E-07
9,1.18E-03,6.86E-03,2.80E-02,0.041460754,0.001509053,0.42584484,3.42E-06,3.83E-05,3.49E-03,5.44E-03,1.14E-05,0.013827393,-3.20E-16,6.41E-16,1.70E-05,2.75E-04,-3.20E-16,1.39E-08
10,9.63E-04,5.07E-03,2.26E-02,0.032496324,0.00127483,0.387308563,1.45E-06,1.63E-05,2.73E-03,4.30E-03,4.43E-06,0.00859322,-3.20E-16,0.00E+00,8.74E-06,2.21E-04,0.00E+00,1.86E-09
11,7.86E-04,3.71E-03,1.85E-02,0.026655513,0.001074977,0.352259576,5.60E-07,7.29E-06,2.20E-03,3.39E-03,1.72E-06,0.005340372,0.00E+00,0.00E+00,4.34E-06,1.81E-04,0.00E+00,2.49E-10
12,6.43E-04,2.82E-03,1.52E-02,0.02131534,0.000904923,0.320382303,2.14E-07,3.17E-06,1.80E-03,2.72E-03,6.64E-07,0.003318846,0.00E+00,0.00E+00,2.19E-06,1.50E-04,0,3.34E-11
13,5.26E-04,2.06E-03,1.26E-02,0.01760717,0.000760592,0.291389721,9.08E-08,1.36E-06,1.50E-03,2.23E-03,2.57E-07,0.002062541,0.00E+00,0.00E+00,1.18E-06,1.29E-04,0,4.47E-12
14,4.31E-04,1.45E-03,1.06E-02,0.014785319,0.000638378,0.265020786,3.77E-08,6.15E-07,1.26E-03,1.87E-03,9.93E-08,0.001281794,0,0,6.15E-07,1.10E-04,0,5.99E-13
15,3.10E-04,1.08E-03,9.05E-03,0.012538832,0.000535111,0.241038074,1.37E-08,2.75E-07,1.08E-03,1.59E-03,3.84E-08,0.000796588,0,0,3.18E-07,9.62E-05,0,8.02E-14
16,2.15E-04,7.99E-04,7.88E-03,0.010961202,0.000448022,0.219225646,5.20E-09,1.27E-07,9.20E-04,1.35E-03,1.48E-08,0.00049505,0,0,1.70E-07,8.48E-05,0,1.07E-14
17,1.45E-04,5.86E-04,6.86E-03,0.009654195,0.000374707,0.199387105,2.07E-09,5.33E-08,7.93E-04,1.14E-03,5.74E-09,0.000307656,0,0,9.27E-08,7.51E-05,0,1.33E-15
18,9.51E-05,4.44E-04,6.06E-03,0.008534544,0.000313084,0.181343827,8.26E-10,2.25E-08,6.97E-04,9.73E-04,2.22E-09,0.000191197,0,0,4.80E-08,6.67E-05,0,2.22E-16
19,6.46E-05,3.36E-04,5.36E-03,0.007625353,0.000261365,0.164933353,3.24E-10,1.09E-08,6.11E-04,8.53E-04,8.58E-10,0.000118822,0,0,2.48E-08,5.99E-05,0,0.00E+00
20,4.17E-05,2.56E-04,4.76E-03,0.006854383,0.000218015,0.150007923,1.26E-10,5.12E-09,5.37E-04,7.52E-04,3.32E-10,7.38E-05,0,0,1.24E-08,5.39E-05,0,0.00E+00
21,2.72E-05,1.95E-04,4.24E-03,0.006186479,0.000181723,0.13643315,5.01E-11,2.29E-09,4.77E-04,6.67E-04,1.28E-10,4.59E-05,0,0,6.14E-09,4.87E-05,0,0.00E+00
22,1.75E-05,1.55E-04,3.80E-03,0.005580695,0.000151372,0.124086809,1.94E-11,1.05E-09,4.30E-04,5.94E-04,4.96E-11,2.85E-05,0,0,3.04E-09,4.43E-05,0,0.00E+00
23,1.19E-05,1.22E-04,3.43E-03,0.005063432,1.26E-04,0.112857734,7.64E-12,5.04E-10,3.83E-04,5.39E-04,1.92E-11,1.77E-05,0,0,1.51E-09,4.05E-05,0,0.00E+00
24,8.49E-06,9.36E-05,3.06E-03,0.004612141,1.05E-04,0.10264482,2.86E-12,2.42E-10,3.44E-04,4.92E-04,7.42E-12,1.10E-05,0,0,7.49E-10,3.69E-05,0,0.00E+00
25,5.68E-06,6.97E-05,2.80E-03,0.004204979,8.72E-05,0.09335611,1.08E-12,1.10E-10,3.15E-04,4.52E-04,2.87E-12,6.85E-06,0,0,3.79E-10,3.37E-05,0,0.00E+00
26,3.68E-06,5.29E-05,2.55E-03,0.00387577,7.25E-05,0.08490797,4.12E-13,5.20E-11,2.88E-04,4.15E-04,1.11E-12,4.25E-06,0,0,1.95E-10,3.08E-05,0,0.00E+00
27,2.39E-06,4.10E-05,2.34E-03,0.003569887,6.02E-05,0.077224333,1.55E-13,2.27E-11,2.66E-04,3.82E-04,4.28E-13,2.64E-06,0,0,1.01E-10,2.83E-05,0,0.00E+00
28,1.56E-06,3.04E-05,2.16E-03,0.003286286,5.00E-05,0.070236017,5.89E-14,1.06E-11,2.39E-04,3.54E-04,1.65E-13,1.64E-06,0,0,5.22E-11,2.59E-05,0,0.00E+00
29,1.02E-06,2.31E-05,1.98E-03,0.003067622,4.15E-05,0.0638801,2.24E-14,5.02E-12,2.18E-04,3.28E-04,6.34E-14,1.02E-06,0,0,2.78E-11,2.39E-05,0,0.00E+00
30,6.63E-07,1.79E-05,1.83E-03,0.002858249,3.45E-05,0.058099353,8.33E-15,2.24E-12,1.97E-04,3.03E-04,2.40E-14,6.35E-07,0,0,1.48E-11,2.20E-05,0,0.00E+00
31,4.34E-07,1.37E-05,1.70E-03,0.002659347,2.86E-05,0.052841727,2.88E-15,1.04E-12,1.80E-04,2.83E-04,8.97E-15,3.94E-07,0,0,7.85E-12,2.03E-05,0,0.00E+00
32,2.85E-07,1.06E-05,1.58E-03,0.002474168,2.37E-05,0.048059884,9.61E-16,4.76E-13,1.63E-04,2.65E-04,2.88E-15,2.45E-07,0,0,4.17E-12,1.87E-05,0,0
33,1.87E-07,8.18E-06,1.46E-03,0.002300784,1.97E-05,0.043710767,0.00E+00,2.11E-13,1.50E-04,2.48E-04,6.41E-16,1.52E-07,0,0,2.22E-12,1.73E-05,0,0
34,1.23E-07,6.25E-06,1.37E-03,0.00214545,1.63E-05,0.039755218,0.00E+00,9.71E-14,1.37E-04,2.33E-04,0.00E+00,9.47E-08,0,0,1.18E-12,1.62E-05,0,0
35,8.11E-08,4.69E-06,0.001276018,0.002003808,1.35E-05,0.036157621,0.00E+00,4.42E-14,1.26E-04,2.19E-04,0.00E+00,5.88E-08,0,0,6.27E-13,1.51E-05,0,0
36,5.36E-08,3.54E-06,1.20E-03,0.00189188,1.12E-05,0.032885584,0.00E+00,1.99E-14,1.15E-04,2.07E-04,0,3.66E-08,0,0,3.33E-13,1.40E-05,0,0
37,3.55E-08,2.71E-06,1.13E-03,0.001774311,9.30E-06,0.029909645,0.00E+00,8.65E-15,1.06E-04,1.95E-04,0.00E+00,2.27E-08,0,0,1.76E-13,1.30E-05,0,0
38,2.36E-08,2.11E-06,1.06E-03,0.001665501,7.71E-06,0.027203011,0.00E+00,3.20E-15,9.82E-05,1.84E-04,0.00E+00,1.41E-08,0,0,9.32E-14,1.21E-05,0,0
39,1.58E-08,1.68E-06,1.00E-03,0.001564725,6.39E-06,0.02474131,0.00E+00,9.61E-16,8.96E-05,1.74E-04,0.00E+00,8.77E-09,0,0,4.93E-14,1.12E-05,0,0
40,1.07E-08,1.33E-06,9.42E-04,0.001482358,5.29E-06,0.022502377,0.00E+00,0.00E+00,8.18E-05,1.65E-04,0.00E+00,5.45E-09,0,0,2.56E-14,1.04E-05,0,0
41,7.20E-09,1.08E-06,8.88E-04,0.001415365,4.38E-06,0.020466053,0.00E+00,0.00E+00,7.54E-05,1.56E-04,0.00E+00,3.39E-09,0,0,1.35E-14,9.72E-06,0,0
42,4.81E-09,8.37E-07,8.41E-04,1.35E-03,3.63E-06,0.018614005,0.00E+00,0.00E+00,6.97E-05,1.49E-04,0,2.11E-09,0,0,6.09E-15,9.06E-06,0,0
43,3.18E-09,6.46E-07,8.00E-04,1.30E-03,3.01E-06,0.016929554,0.00E+00,0.00E+00,6.42E-05,1.41E-04,0.00E+00,1.31E-09,0,0,2.88E-15,8.44E-06,0,0
44,2.10E-09,5.02E-07,7.56E-04,1.24E-03,2.49E-06,0.015397536,0.00E+00,0.00E+00,5.87E-05,1.34E-04,0.00E+00,8.13E-10,0,0,9.61E-16,7.87E-06,0,0
45,1.39E-09,3.87E-07,7.17E-04,1.19E-03,2.06E-06,0.014004156,0.00E+00,0.00E+00,5.42E-05,1.28E-04,0,5.05E-10,0,0,0,7.34E-06,0,0
46,9.21E-10,2.95E-07,6.76E-04,1.14E-03,1.71E-06,0.012736868,0.00E+00,0.00E+00,5.04E-05,1.22E-04,0,3.14E-10,0,0,0,6.85E-06,0,0
47,6.19E-10,2.26E-07,6.42E-04,1.09E-03,1.41E-06,0.011584262,0.00E+00,0.00E+00,4.73E-05,1.16E-04,0,1.95E-10,0,0,0,6.47E-06,0,0
48,4.17E-10,1.72E-07,6.09E-04,1.05E-03,1.17E-06,0.010535959,0.00E+00,0,4.48E-05,1.11E-04,0,1.21E-10,0,0,0,6.12E-06,0,0
49,2.83E-10,1.31E-07,5.81E-04,1.01E-03,9.70E-07,0.009582521,0.00E+00,0,4.19E-05,1.07E-04,0,7.54E-11,0,0,0,5.80E-06,0,0
50,1.91E-10,1.05E-07,5.58E-04,9.67E-04,8.03E-07,0.008715363,0,0,3.96E-05,1.02E-04,0,4.69E-11,0,0,0,5.49E-06,0,0
51,1.28E-10,8.40E-08,5.37E-04,9.30E-04,6.65E-07,0.007926678,0,0,3.69E-05,9.78E-05,0,2.91E-11,0,0,0,5.20E-06,0,0
52,8.48E-11,6.72E-08,5.16E-04,8.94E-04,5.50E-07,0.007209363,0,0,3.43E-05,9.38E-05,0,1.81E-11,0,0,0,4.89E-06,0,0
53,5.64E-11,5.30E-08,4.96E-04,8.58E-04,4.56E-07,0.006556961,0,0,3.16E-05,9.02E-05,0,1.12E-11,0,0,0,4.58E-06,0,0
54,3.70E-11,4.25E-08,4.70E-04,8.23E-04,3.77E-07,0.005963598,0,0,2.91E-05,8.68E-05,0,6.99E-12,0,0,0,4.30E-06,0,0
55,2.41E-11,3.42E-08,4.51E-04,7.90E-04,3.12E-07,0.00542393,0,0,2.69E-05,8.37E-05,0,4.34E-12,0,0,0,4.03E-06,0,0
56,1.58E-11,2.79E-08,4.31E-04,7.58E-04,2.58E-07,0.004933098,0,0,2.48E-05,8.08E-05,0,2.70E-12,0,0,0,3.79E-06,0,0
57,1.03E-11,2.23E-08,4.13E-04,7.28E-04,2.14E-07,0.004486684,0,0,2.29E-05,7.80E-05,0,1.68E-12,0,0,0,3.56E-06,0,0
58,6.71E-12,1.75E-08,3.97E-04,6.96E-04,1.77E-07,0.004080667,0,0,2.14E-05,7.52E-05,0,1.04E-12,0,0,0,3.34E-06,0,0
59,4.37E-12,1.38E-08,3.82E-04,6.65E-04,1.47E-07,0.003711392,0,0,1.99E-05,7.25E-05,0,6.48E-13,0,0,0,3.14E-06,0,0
60,2.81E-12,1.09E-08,3.68E-04,6.36E-04,1.21E-07,0.003375535,0,0,1.84E-05,7.00E-05,0,4.03E-13,0,0,0,2.95E-06,0,0
61,1.81E-12,8.78E-09,3.56E-04,6.13E-04,1.00E-07,0.00307007,0,0,1.72E-05,6.76E-05,0,2.50E-13,0,0,0,2.77E-06,0,0
62,1.16E-12,7.49E-09,3.44E-04,5.91E-04,8.31E-08,0.002792248,0,0,1.59E-05,6.52E-05,0,1.55E-13,0,0,0,2.60E-06,0,0
63,7.46E-13,6.11E-09,3.30E-04,5.70E-04,6.88E-08,0.002539567,0,0,1.47E-05,6.29E-05,0,9.66E-14,0,0,0,2.44E-06,0,0
64,4.79E-13,4.66E-09,3.19E-04,5.50E-04,5.69E-08,0.002309752,0,0,1.35E-05,6.07E-05,0,6.00E-14,0,0,0,2.30E-06,0,0
65,3.07E-13,3.55E-09,3.06E-04,5.31E-04,4.71E-08,0.002100734,0,0,1.25E-05,5.85E-05,0,3.73E-14,0,0,0,2.16E-06,0,0
66,1.97E-13,2.71E-09,2.94E-04,5.13E-04,3.90E-08,0.001910631,0,0,1.16E-05,5.66E-05,0,2.31E-14,0,0,0,2.03E-06,0,0
67,1.26E-13,2.06E-09,2.84E-04,4.96E-04,3.23E-08,0.001737731,0,0,1.07E-05,5.49E-05,0,1.44E-14,0,0,0,1.91E-06,0,0
68,8.01E-14,1.61E-09,2.74E-04,4.79E-04,2.67E-08,0.001580477,0,0,9.88E-06,5.34E-05,0,8.88E-15,0,0,0,1.79E-06,0,0
69,5.06E-14,1.24E-09,2.65E-04,4.62E-04,2.21E-08,0.001437454,0,0,9.15E-06,5.18E-05,0,5.55E-15,0,0,0,1.69E-06,0,0
70,3.17E-14,9.54E-10,2.56E-04,4.44E-04,1.83E-08,0.001307374,0,0,8.58E-06,5.01E-05,0,3.55E-15,0,0,0,1.59E-06,0,0
71,1.95E-14,7.31E-10,2.48E-04,4.27E-04,1.51E-08,0.001189064,0,0,8.12E-06,4.86E-05,0,2.22E-15,0,0,0,1.49E-06,0,0
72,1.15E-14,5.61E-10,2.41E-04,4.11E-04,1.25E-08,0.001081462,0,0,7.73E-06,4.72E-05,0,1.33E-15,0,0,0,1.41E-06,0,0
73,6.73E-15,4.30E-10,2.34E-04,3.95E-04,1.04E-08,0.000983596,0,0,7.35E-06,4.59E-05,0,8.88E-16,0,0,0,1.32E-06,0,0
74,3.52E-15,3.30E-10,2.26E-04,3.81E-04,8.59E-09,0.000894587,0,0,7.00E-06,4.47E-05,0,4.44E-16,0,0,0,1.24E-06,0,0
75,1.28E-15,2.53E-10,2.18E-04,3.68E-04,7.11E-09,0.000813632,0,0,6.60E-06,4.36E-05,0,2.22E-16,0,0,0,1.17E-06,0,0
76,1.28E-15,1.94E-10,2.11E-04,3.56E-04,5.88E-09,0.000740004,0,0,6.19E-06,4.25E-05,0,2.22E-16,0,0,0,1.10E-06,0,0
77,1.28E-15,1.49E-10,2.03E-04,3.45E-04,4.87E-09,0.000673038,0,0,5.79E-06,4.14E-05,0,2.22E-16,0,0,0,1.04E-06,0,0
78,1.28E-15,1.14E-10,1.96E-04,3.33E-04,4.03E-09,0.000612132,0,0,5.40E-06,4.04E-05,0,0,0,0,0,9.76E-07,0,0
79,1.28E-15,8.81E-11,1.90E-04,3.23E-04,3.33E-09,0.000556738,0,0,5.00E-06,3.94E-05,0,0,0,0,0,9.18E-07,0,0
80,1.28E-15,6.85E-11,1.86E-04,3.12E-04,2.76E-09,0.000506357,0,0,4.68E-06,3.85E-05,0,0,0,0,0,8.64E-07,0,0
81,1.28E-15,5.32E-11,1.81E-04,3.02E-04,2.28E-09,0.000460535,0,0,4.40E-06,3.76E-05,0,0,0,0,0,8.14E-07,0,0
82,1.28E-15,4.13E-11,1.76E-04,2.93E-04,1.89E-09,0.000418859,0,0,4.13E-06,3.66E-05,0,0,0,0,0,7.66E-07,0,0
83,1.28E-15,3.17E-11,1.70E-04,2.83E-04,1.56E-09,0.000380955,0,0,3.88E-06,3.57E-05,0,0,0,0,0,7.21E-07,0,0
84,1.28E-15,2.47E-11,1.64E-04,2.74E-04,1.29E-09,0.000346481,0,0,3.66E-06,3.47E-05,0,0,0,0,0,6.79E-07,0,0
85,1.28E-15,1.92E-11,1.60E-04,2.66E-04,1.07E-09,0.000315127,0,0,3.48E-06,3.38E-05,0,0,0,0,0,6.39E-07,0,0
86,1.28E-15,1.49E-11,1.55E-04,2.58E-04,8.86E-10,0.00028661,0,0,3.31E-06,3.30E-05,0,0,0,0,0,6.02E-07,0,0
87,1.28E-15,1.17E-11,1.51E-04,2.50E-04,7.33E-10,0.000260673,0,0,3.15E-06,3.21E-05,0,0,0,0,0,5.67E-07,0,0
88,1.28E-15,9.31E-12,1.46E-04,2.42E-04,6.07E-10,0.000237084,0,0,2.96E-06,3.13E-05,0,0,0,0,0,5.34E-07,0,0
89,1.28E-15,7.37E-12,1.43E-04,2.35E-04,5.02E-10,0.00021563,0,0,2.78E-06,3.05E-05,0,0,0,0,0,5.03E-07,0,0
90,1.28E-15,5.84E-12,1.40E-04,2.28E-04,4.16E-10,0.000196116,0,0,2.61E-06,2.98E-05,0,0,0,0,0,4.73E-07,0,0
91,1.28E-15,4.68E-12,1.36E-04,2.21E-04,3.44E-10,0.000178369,0,0,2.46E-06,2.92E-05,0,0,0,0,0,4.46E-07,0,0
92,1.28E-15,3.77E-12,1.32E-04,2.14E-04,2.85E-10,0.000162228,0,0,2.31E-06,2.85E-05,0,0,0,0,0,4.20E-07,0,0
93,1.28E-15,2.99E-12,1.28E-04,2.08E-04,2.36E-10,0.000147547,0,0,2.19E-06,2.79E-05,0,0,0,0,0,3.96E-07,0,0
94,1.28E-15,2.34E-12,1.24E-04,2.01E-04,1.95E-10,0.000134195,0,0,2.09E-06,2.74E-05,0,0,0,0,0,3.77E-07,0,0
95,1.28E-15,1.83E-12,1.21E-04,1.96E-04,1.61E-10,0.000122051,0,0,1.99E-06,2.68E-05,0,0,0,0,0,3.58E-07,0,0
96,1.28E-15,1.44E-12,1.18E-04,1.91E-04,1.34E-10,0.000111006,0,0,1.88E-06,2.62E-05,0,0,0,0,0,3.41E-07,0,0
97,1.28E-15,1.14E-12,1.14E-04,1.87E-04,1.11E-10,0.000100961,0,0,1.76E-06,2.57E-05,0,0,0,0,0,3.24E-07,0,0
98,1.28E-15,8.88E-13,1.11E-04,1.83E-04,9.14E-11,9.18E-05,0,0,1.64E-06,2.52E-05,0,0,0,0,0,3.08E-07,0,0
99,1.28E-15,6.91E-13,1.08E-04,1.78E-04,7.57E-11,8.35E-05,0,0,1.53E-06,2.47E-05,0,0,0,0,0,2.93E-07,0,0
100,1.28E-15,5.35E-13,1.06E-04,1.74E-04,6.26E-11,7.60E-05,0,0,1.42E-06,2.42E-05,0,0,0,0,0,2.79E-07,0,0
101,1.28E-15,4.12E-13,1.03E-04,1.70E-04,5.18E-11,6.91E-05,0,0,1.33E-06,2.37E-05,0,0,0,0,0,2.66E-07,0,0
102,1.28E-15,3.17E-13,1.01E-04,1.67E-04,4.29E-11,6.28E-05,0,0,1.24E-06,2.33E-05,0,0,0,0,0,2.53E-07,0,0
103,1.28E-15,2.44E-13,9.81E-05,1.63E-04,3.55E-11,5.71E-05,0,0,1.16E-06,2.28E-05,0,0,0,0,0,2.41E-07,0,0
104,1.28E-15,1.87E-13,9.53E-05,1.60E-04,2.94E-11,5.20E-05,0,0,1.10E-06,2.24E-05,0,0,0,0,0,2.29E-07,0,0
105,1.28E-15,1.47E-13,9.24E-05,1.56E-04,2.43E-11,4.73E-05,0,0,1.05E-06,2.19E-05,0,0,0,0,0,2.18E-07,0,0
106,1.28E-15,1.15E-13,9.00E-05,1.53E-04,2.01E-11,4.30E-05,0,0,9.98E-07,2.15E-05,0,0,0,0,0,2.08E-07,0,0
107,1.28E-15,9.13E-14,8.82E-05,1.50E-04,1.66E-11,3.91E-05,0,0,9.42E-07,2.11E-05,0,0,0,0,0,1.98E-07,0,0
108,1.28E-15,7.11E-14,8.66E-05,1.48E-04,1.38E-11,3.56E-05,0,0,8.78E-07,2.07E-05,0,0,0,0,0,1.89E-07,0,0
109,1.28E-15,5.48E-14,8.48E-05,1.45E-04,1.14E-11,3.23E-05,0,0,8.18E-07,2.03E-05,0,0,0,0,0,1.80E-07,0,0
110,1.28E-15,4.16E-14,8.26E-05,1.43E-04,9.43E-12,2.94E-05,0,0,7.62E-07,1.99E-05,0,0,0,0,0,1.71E-07,0,0
111,1.28E-15,3.20E-14,8.02E-05,1.40E-04,7.80E-12,2.68E-05,0,0,7.11E-07,1.94E-05,0,0,0,0,0,1.63E-07,0,0
112,1.28E-15,2.43E-14,7.81E-05,1.38E-04,6.46E-12,2.43E-05,0,0,6.73E-07,1.90E-05,0,0,0,0,0,1.56E-07,0,0
113,1.28E-15,1.86E-14,7.61E-05,1.35E-04,5.34E-12,2.21E-05,0,0,6.40E-07,1.86E-05,0,0,0,0,0,1.49E-07,0,0
114,1.28E-15,1.38E-14,7.44E-05,1.33E-04,4.42E-12,2.01E-05,0,0,6.07E-07,1.82E-05,0,0,0,0,0,1.42E-07,0,0
115,1.28E-15,9.93E-15,7.27E-05,1.31E-04,3.66E-12,1.83E-05,0,0,5.74E-07,1.78E-05,0,0,0,0,0,1.35E-07,0,0
116,1.28E-15,6.73E-15,7.09E-05,1.29E-04,3.03E-12,1.67E-05,0,0,5.47E-07,1.75E-05,0,0,0,0,0,1.29E-07,0,0
117,1.28E-15,4.16E-15,6.91E-05,1.26E-04,2.50E-12,1.51E-05,0,0,5.21E-07,1.71E-05,0,0,0,0,0,1.23E-07,0,0
118,1.28E-15,2.24E-15,6.77E-05,1.24E-04,2.07E-12,1.38E-05,0,0,4.96E-07,1.68E-05,0,0,0,0,0,1.18E-07,0,0
119,1.28E-15,6.41E-16,6.65E-05,1.22E-04,1.71E-12,1.25E-05,0,0,4.72E-07,1.64E-05,0,0,0,0,0,1.13E-07,0,0
120,1.28E-15,6.41E-16,6.50E-05,1.20E-04,1.42E-12,1.14E-05,0,0,4.49E-07,1.61E-05,0,0,0,0,0,1.09E-07,0,0
121,1.28E-15,6.41E-16,6.34E-05,1.18E-04,1.17E-12,1.04E-05,0,0,4.28E-07,1.58E-05,0,0,0,0,0,1.04E-07,0,0
122,1.28E-15,6.41E-16,6.19E-05,1.16E-04,9.68E-13,9.43E-06,0,0,4.08E-07,1.56E-05,0,0,0,0,0,1.01E-07,0,0
123,1.28E-15,6.41E-16,6.02E-05,1.15E-04,8.00E-13,8.57E-06,0,0,3.88E-07,1.53E-05,0,0,0,0,0,9.69E-08,0,0
124,1.28E-15,6.41E-16,5.85E-05,1.13E-04,6.61E-13,7.80E-06,0,0,3.70E-07,1.50E-05,0,0,0,0,0,9.33E-08,0,0
125,1.28E-15,6.41E-16,5.69E-05,1.11E-04,5.46E-13,7.09E-06,0,0,3.52E-07,1.48E-05,0,0,0,0,0,8.99E-08,0,0
126,1.28E-15,6.41E-16,5.54E-05,1.09E-04,4.51E-13,6.45E-06,0,0,3.36E-07,1.46E-05,0,0,0,0,0,8.66E-08,0,0
127,1.28E-15,6.41E-16,5.41E-05,1.08E-04,3.72E-13,5.87E-06,0,0,3.20E-07,1.44E-05,0,0,0,0,0,8.34E-08,0,0
128,1.28E-15,6.41E-16,5.29E-05,1.06E-04,3.07E-13,5.33E-06,0,0,3.05E-07,1.41E-05,0,0,0,0,0,8.03E-08,0,0
129,1.28E-15,6.41E-16,5.17E-05,1.04E-04,2.53E-13,4.85E-06,0,0,2.90E-07,1.39E-05,0,0,0,0,0,7.74E-08,0,0
130,1.28E-15,6.41E-16,5.03E-05,1.02E-04,2.08E-13,4.41E-06,0,0,2.77E-07,1.37E-05,0,0,0,0,0,7.46E-08,0,0
131,1.28E-15,6.41E-16,4.90E-05,9.97E-05,1.72E-13,4.01E-06,0,0,2.64E-07,1.35E-05,0,0,0,0,0,7.19E-08,0,0
132,1.28E-15,6.41E-16,4.77E-05,9.77E-05,1.41E-13,3.65E-06,0,0,2.51E-07,1.32E-05,0,0,0,0,0,6.93E-08,0,0
133,1.28E-15,6.41E-16,4.65E-05,9.60E-05,1.15E-13,3.32E-06,0,0,2.40E-07,1.30E-05,0,0,0,0,0,6.68E-08,0,0
134,1.28E-15,6.41E-16,4.53E-05,9.44E-05,9.45E-14,3.02E-06,0,0,2.28E-07,1.28E-05,0,0,0,0,0,6.44E-08,0,0
135,1.28E-15,6.41E-16,4.41E-05,9.30E-05,7.75E-14,2.75E-06,0,0,2.15E-07,1.26E-05,0,0,0,0,0,6.20E-08,0,0
136,1.28E-15,6.41E-16,4.29E-05,9.15E-05,6.28E-14,2.50E-06,0,0,2.02E-07,1.24E-05,0,0,0,0,0,5.98E-08,0,0
137,1.28E-15,6.41E-16,4.18E-05,9.02E-05,5.09E-14,2.27E-06,0,0,1.90E-07,1.22E-05,0,0,0,0,0,5.77E-08,0,0
138,1.28E-15,6.41E-16,4.09E-05,8.89E-05,4.10E-14,2.07E-06,0,0,1.78E-07,1.20E-05,0,0,0,0,0,5.56E-08,0,0
139,1.28E-15,6.41E-16,4.01E-05,8.76E-05,3.30E-14,1.88E-06,0,0,1.67E-07,1.18E-05,0,0,0,0,0,5.36E-08,0,0
140,1.28E-15,6.41E-16,3.93E-05,8.64E-05,2.63E-14,1.71E-06,0,0,1.57E-07,1.15E-05,0,0,0,0,0,5.17E-08,0,0
141,1.28E-15,6.41E-16,3.85E-05,8.51E-05,2.11E-14,1.55E-06,0,0,1.47E-07,1.14E-05,0,0,0,0,0,4.99E-08,0,0
142,1.28E-15,6.41E-16,3.78E-05,8.39E-05,1.60E-14,1.41E-06,0,0,1.38E-07,1.12E-05,0,0,0,0,0,4.81E-08,0,0
143,1.28E-15,6.41E-16,3.71E-05,8.28E-05,1.22E-14,1.29E-06,0,0,1.29E-07,1.10E-05,0,0,0,0,0,4.64E-08,0,0
144,1.28E-15,6.41E-16,3.61E-05,8.16E-05,8.97E-15,1.17E-06,0,0,1.21E-07,1.08E-05,0,0,0,0,0,4.46E-08,0,0
145,1.28E-15,6.41E-16,3.52E-05,8.05E-05,6.41E-15,1.06E-06,0,0,1.14E-07,1.07E-05,0,0,0,0,0,4.26E-08,0,0
146,1.28E-15,6.41E-16,3.44E-05,7.94E-05,4.48E-15,9.67E-07,0,0,1.07E-07,1.05E-05,0,0,0,0,0,4.08E-08,0,0
147,1.28E-15,6.41E-16,3.37E-05,7.83E-05,2.56E-15,8.80E-07,0,0,1.01E-07,1.04E-05,0,0,0,0,0,3.90E-08,0,0
148,1.28E-15,6.41E-16,3.30E-05,7.72E-05,1.28E-15,8.00E-07,0,0,9.54E-08,1.02E-05,0,0,0,0,0,3.73E-08,0,0
149,1.28E-15,6.41E-16,3.22E-05,7.62E-05,0.00E+00,7.28E-07,0,0,9.02E-08,1.01E-05,0,0,0,0,0,3.57E-08,0,0
150,1.28E-15,6.41E-16,3.15E-05,7.51E-05,0.00E+00,6.62E-07,0,0,8.53E-08,9.90E-06,0,0,0,0,0,3.41E-08,0,0
151,1.28E-15,6.41E-16,3.10E-05,7.41E-05,0.00E+00,6.02E-07,0,0,8.06E-08,9.75E-06,0,0,0,0,0,3.27E-08,0,0
152,1.28E-15,6.41E-16,3.04E-05,7.31E-05,0.00E+00,5.48E-07,0,0,7.62E-08,9.61E-06,0,0,0,0,0,3.13E-08,0,0
153,1.28E-15,6.41E-16,2.96E-05,7.22E-05,0.00E+00,4.98E-07,0,0,7.14E-08,9.47E-06,0,0,0,0,0,2.99E-08,0,0
154,1.28E-15,6.41E-16,2.90E-05,7.12E-05,0.00E+00,4.53E-07,0,0,6.70E-08,9.33E-06,0,0,0,0,0,2.86E-08,0,0
155,1.28E-15,6.41E-16,2.83E-05,7.03E-05,0.00E+00,4.12E-07,0,0,6.28E-08,9.21E-06,0,0,0,0,0,2.74E-08,0,0
156,1.28E-15,6.41E-16,2.77E-05,6.94E-05,0.00E+00,3.75E-07,0,0,5.89E-08,9.10E-06,0,0,0,0,0,2.62E-08,0,0
157,1.28E-15,6.41E-16,2.71E-05,6.84E-05,0.00E+00,3.41E-07,0,0,5.52E-08,8.99E-06,0,0,0,0,0,2.51E-08,0,0
158,1.28E-15,6.41E-16,2.67E-05,6.76E-05,0.00E+00,3.10E-07,0,0,5.18E-08,8.89E-06,0,0,0,0,0,2.40E-08,0,0
159,1.28E-15,6.41E-16,2.63E-05,6.67E-05,0.00E+00,2.82E-07,0,0,4.86E-08,8.78E-06,0,0,0,0,0,2.30E-08,0,0
160,1.28E-15,6.41E-16,2.59E-05,6.58E-05,0.00E+00,2.56E-07,0,0,4.56E-08,8.68E-06,0,0,0,0,0,2.20E-08,0,0
161,1.28E-15,6.41E-16,2.55E-05,6.50E-05,0.00E+00,2.33E-07,0,0,4.27E-08,8.58E-06,0,0,0,0,0,2.11E-08,0,0
162,1.28E-15,6.41E-16,2.51E-05,6.42E-05,0.00E+00,2.12E-07,0,0,4.01E-08,8.48E-06,0,0,0,0,0,2.02E-08,0,0
163,1.28E-15,6.41E-16,2.48E-05,6.34E-05,0.00E+00,1.93E-07,0,0,3.76E-08,8.38E-06,0,0,0,0,0,1.93E-08,0,0
164,1.28E-15,6.41E-16,2.43E-05,6.25E-05,0.00E+00,1.75E-07,0,0,3.52E-08,8.28E-06,0,0,0,0,0,1.85E-08,0,0
165,1.28E-15,6.41E-16,2.39E-05,6.17E-05,0.00E+00,1.60E-07,0,0,3.30E-08,8.19E-06,0,0,0,0,0,1.77E-08,0,0
166,1.28E-15,6.41E-16,2.34E-05,6.10E-05,0.00E+00,1.45E-07,0,0,3.10E-08,8.10E-06,0,0,0,0,0,1.70E-08,0,0
167,1.28E-15,6.41E-16,2.31E-05,6.02E-05,0.00E+00,1.32E-07,0,0,2.91E-08,8.00E-06,0,0,0,0,0,1.63E-08,0,0
168,1.28E-15,6.41E-16,2.27E-05,5.94E-05,0.00E+00,1.20E-07,0,0,2.72E-08,7.90E-06,0,0,0,0,0,1.55E-08,0,0
169,1.28E-15,6.41E-16,2.24E-05,5.87E-05,0.00E+00,1.09E-07,0,0,2.55E-08,7.79E-06,0,0,0,0,0,1.47E-08,0,0
170,1.28E-15,6.41E-16,2.20E-05,5.80E-05,0.00E+00,9.93E-08,0,0,2.39E-08,7.69E-06,0,0,0,0,0,1.40E-08,0,0
171,1.28E-15,6.41E-16,2.16E-05,5.73E-05,0.00E+00,9.03E-08,0,0,2.24E-08,7.59E-06,0,0,0,0,0,1.33E-08,0,0
172,1.28E-15,6.41E-16,2.11E-05,5.66E-05,0.00E+00,8.21E-08,0,0,2.10E-08,7.50E-06,0,0,0,0,0,1.27E-08,0,0
173,1.28E-15,6.41E-16,2.07E-05,5.59E-05,0.00E+00,7.47E-08,0,0,1.97E-08,7.40E-06,0,0,0,0,0,1.21E-08,0,0
174,1.28E-15,6.41E-16,2.02E-05,5.52E-05,0.00E+00,6.80E-08,0,0,1.86E-08,7.31E-06,0,0,0,0,0,1.15E-08,0,0
175,1.28E-15,6.41E-16,1.97E-05,5.45E-05,0.00E+00,6.18E-08,0,0,1.76E-08,7.22E-06,0,0,0,0,0,1.09E-08,0,0
176,1.28E-15,6.41E-16,1.93E-05,5.39E-05,0.00E+00,5.62E-08,0,0,1.66E-08,7.12E-06,0,0,0,0,0,1.04E-08,0,0
177,1.28E-15,6.41E-16,1.89E-05,5.32E-05,0.00E+00,5.11E-08,0,0,1.56E-08,7.03E-06,0,0,0,0,0,9.86E-09,0,0
178,1.28E-15,6.41E-16,1.85E-05,5.25E-05,0.00E+00,4.65E-08,0,0,1.47E-08,6.95E-06,0,0,0,0,0,9.38E-09,0,0
179,1.28E-15,6.41E-16,1.82E-05,5.19E-05,0.00E+00,4.23E-08,0,0,1.39E-08,6.86E-06,0,0,0,0,0,8.92E-09,0,0
180,1.28E-15,6.41E-16,1.79E-05,5.12E-05,0.00E+00,3.85E-08,0,0,1.31E-08,6.78E-06,0,0,0,0,0,8.48E-09,0,0
181,1.28E-15,6.41E-16,1.76E-05,5.05E-05,0.00E+00,3.50E-08,0,0,1.23E-08,6.69E-06,0,0,0,0,0,8.07E-09,0,0
182,1.28E-15,6.41E-16,1.73E-05,4.99E-05,0.00E+00,3.18E-08,0,0,1.16E-08,6.61E-06,0,0,0,0,0,7.67E-09,0,0
183,1.28E-15,6.41E-16,1.71E-05,4.92E-05,0.00E+00,2.89E-08,0,0,1.08E-08,6.53E-06,0,0,0,0,0,7.30E-09,0,0
184,1.28E-15,6.41E-16,1.68E-05,4.86E-05,0.00E+00,2.63E-08,0,0,1.02E-08,6.45E-06,0,0,0,0,0,6.94E-09,0,0
185,1.28E-15,6.41E-16,1.65E-05,4.80E-05,0.00E+00,2.39E-08,0,0,9.52E-09,6.37E-06,0,0,0,0,0,6.60E-09,0,0
186,1.28E-15,6.41E-16,1.63E-05,4.73E-05,0.00E+00,2.18E-08,0,0,8.92E-09,6.29E-06,0,0,0,0,0,6.28E-09,0,0
187,1.28E-15,6.41E-16,1.60E-05,4.67E-05,0.00E+00,1.98E-08,0,0,8.36E-09,6.22E-06,0,0,0,0,0,5.97E-09,0,0
188,1.28E-15,6.41E-16,1.57E-05,4.61E-05,0.00E+00,1.80E-08,0,0,7.84E-09,6.14E-06,0,0,0,0,0,5.68E-09,0,0
189,1.28E-15,6.41E-16,1.54E-05,4.56E-05,0.00E+00,1.64E-08,0,0,7.35E-09,6.07E-06,0,0,0,0,0,5.40E-09,0,0
190,1.28E-15,6.41E-16,1.51E-05,4.50E-05,0.00E+00,1.49E-08,0,0,6.89E-09,5.99E-06,0,0,0,0,0,5.13E-09,0,0
191,1.28E-15,6.41E-16,1.48E-05,4.45E-05,0.00E+00,1.35E-08,0,0,6.46E-09,5.91E-06,0,0,0,0,0,4.88E-09,0,0
192,1.28E-15,6.41E-16,1.45E-05,4.40E-05,0.00E+00,1.23E-08,0,0,6.08E-09,5.83E-06,0,0,0,0,0,4.64E-09,0,0
193,1.28E-15,6.41E-16,1.43E-05,4.35E-05,0.00E+00,1.12E-08,0,0,5.74E-09,5.75E-06,0,0,0,0,0,4.42E-09,0,0
194,1.28E-15,6.41E-16,1.39E-05,4.30E-05,0.00E+00,1.02E-08,0,0,5.41E-09,5.67E-06,0,0,0,0,0,4.20E-09,0,0
195,1.28E-15,6.41E-16,1.36E-05,4.26E-05,0.00E+00,9.27E-09,0,0,5.11E-09,5.59E-06,0,0,0,0,0,3.99E-09,0,0
196,1.28E-15,6.41E-16,1.33E-05,4.21E-05,0.00E+00,8.43E-09,0,0,4.82E-09,5.52E-06,0,0,0,0,0,3.80E-09,0,0
197,1.28E-15,6.41E-16,1.30E-05,4.17E-05,0.00E+00,7.67E-09,0,0,4.55E-09,5.44E-06,0,0,0,0,0,3.61E-09,0,0
198,1.28E-15,6.41E-16,1.27E-05,4.12E-05,0.00E+00,6.97E-09,0,0,4.29E-09,5.37E-06,0,0,0,0,0,3.44E-09,0,0
199,1.28E-15,6.41E-16,1.24E-05,4.08E-05,0.00E+00,6.34E-09,0,0,4.05E-09,5.30E-06,0,0,0,0,0,3.27E-09,0,0
200,1.28E-15,6.41E-16,1.21E-05,4.04E-05,0.00E+00,5.77E-09,0,0,3.82E-09,5.23E-06,0,0,0,0,0,3.11E-09,0,0


==> figures/data/qrd_analysis.csv <==
i,llb15,lb15,ub15,uub15,mmx15,pred15,llb3,lb3,ub3,uub3,mmx3,pred3,llb6,lb6,ub6,uub6,mmx6,pred6
0,0.08201248,0.220064494,0.534986144,0.668917097,0.423232612,1,0.9567696,1.064403628,1.532077004,1.878588463,0.981610906,1,4.154707948,4.328670274,5.013820187,5.495820294,4.456985153,1
1,0.009074835,0.040123293,0.309511942,0.539378745,0.002607939,0.937688385,0.00686718,0.036639059,0.320860981,0.548953411,0.001710349,0.63902357,0.001065053,0.005296488,0.06061926,0.103794196,0.002719929,0.072346692
2,0.007972567,0.033175329,0.221837235,0.338335717,0.002307251,0.879259507,0.0026787,0.014549528,0.091087595,0.142303713,0.000697263,0.408351123,5.60E-06,3.64E-05,0.001724433,0.002803655,1.45E-05,0.005234044
3,0.006996738,0.027786673,0.151539486,0.213591116,0.002040177,0.824471427,0.001052553,0.005677307,0.026673747,0.039286566,0.000284271,0.260945992,3.44E-08,2.65E-07,7.35E-05,0.000125583,7.58E-08,0.000378666
4,0.006025484,0.023242631,0.104571452,0.146226944,0.001803167,0.773097281,0.000421504,0.002118807,0.008604694,0.012203237,0.000115937,0.16675064,2.13E-10,1.96E-09,3.37E-06,5.76E-06,3.97E-10,2.73952E-05
5,0.005139025,0.019353921,0.073885144,0.098669706,0.001593004,0.72492434,0.000172997,0.00068917,0.002926923,0.004310453,4.73E-05,0.106557589,1.25E-12,1.53E-11,1.62E-07,2.84E-07,2.07E-12,1.98195E-06
6,0.004424152,0.015362429,0.051615414,0.069797608,0.001406784,0.679753134,5.51E-05,0.000204855,0.001047072,0.001573921,1.93E-05,0.068092811,7.99E-15,1.19E-13,7.94E-09,1.48E-08,7.11E-15,1.43388E-07
7,3.81E-03,0.011618804,3.80E-02,0.051792749,0.001241887,0.637396618,1.16E-05,6.11E-05,0.000391855,0.000619188,7.88E-06,0.043512911,-2.66E-15,8.88E-16,3.85E-10,7.54E-10,-2.66E-15,1.03736E-08
8,2.74E-03,0.00864054,2.81E-02,0.040151798,0.00109596,0.597679405,2.08E-06,1.57E-05,0.000151285,0.000241964,3.22E-06,0.027805776,-3.55E-15,-8.88E-16,1.88E-11,4.00E-11,0,7.50498E-10
9,2.08E-03,6.10E-03,2.12E-02,0.032199048,0.000966892,0.560437036,3.87E-07,4.02E-06,5.93E-05,9.63E-05,1.31E-06,0.017768546,-2.66E-15,-8.88E-16,9.44E-13,2.08E-12,0,5.4296E-11
10,1.33E-03,4.31E-03,1.61E-02,0.02557667,0.000852792,0.525515299,6.91E-08,9.73E-07,2.36E-05,3.82E-05,5.36E-07,0.01135452,-2.66E-15,-8.88E-16,4.66E-14,1.08E-13,0,3.92814E-12
11,7.28E-04,2.77E-03,1.24E-02,0.019847257,0.000751969,0.492769592,1.16E-08,2.45E-07,9.42E-06,1.55E-05,2.19E-07,0.007255806,-3.11E-15,-8.88E-16,2.66E-15,6.22E-15,0,2.84188E-13
12,3.81E-04,1.82E-03,9.80E-03,0.015745992,0.000662916,0.462064323,1.84E-09,6.22E-08,3.84E-06,6.44E-06,8.94E-08,0.004636631,-3.55E-15,-8.88E-16,1.78E-15,3.55E-15,0,2.056E-14
13,2.06E-04,1.16E-03,7.87E-03,0.012614014,0.000584288,0.433272349,2.94E-10,1.62E-08,1.56E-06,2.63E-06,3.65E-08,0.002962916,-2.66E-15,-8.88E-16,8.88E-16,3.55E-15,0,1.48745E-15
14,1.13E-04,7.74E-04,6.39E-03,0.010051919,0.000514889,0.406274449,4.98E-11,4.13E-09,6.37E-07,1.08E-06,1.49E-08,0.001893373,0,0,0,0,0,1.07612E-16
15,5.37E-05,4.82E-04,5.13E-03,0.008164474,0.000453653,0.380958832,8.46E-12,1.08E-09,2.61E-07,4.49E-07,6.09E-09,0.00120991,0,0,0,0,0,7.78539E-18
16,2.47E-05,3.03E-04,4.16E-03,0.006714496,0.000399637,0.357220671,1.44E-12,2.85E-10,1.07E-07,1.86E-07,2.49E-09,0.000773161,,,,,,
17,1.18E-05,1.91E-04,3.41E-03,0.005534816,0.000352001,0.334961674,2.48E-13,7.31E-11,4.39E-08,7.77E-08,1.02E-09,0.000494068,,,,,,
18,5.90E-06,1.18E-04,2.81E-03,0.004567104,0.000310003,0.314089671,4.29E-14,1.92E-11,1.81E-08,3.28E-08,4.15E-10,0.000315721,,,,,,
19,3.00E-06,7.35E-05,2.30E-03,0.003812232,0.000272981,0.294518237,8.44E-15,4.99E-12,7.46E-09,1.39E-08,1.69E-10,0.000201753,,,,,,
20,1.55E-06,4.53E-05,1.89E-03,0.003157562,0.000240354,0.27616633,2.66E-15,1.38E-12,3.13E-09,5.87E-09,6.91E-11,0.000128925,,,,,,
21,8.03E-07,2.76E-05,1.57E-03,0.002644675,0.000211605,0.25895796,8.88E-16,3.70E-13,1.30E-09,2.48E-09,2.82E-11,8.23862E-05,,,,,,
22,4.24E-07,1.75E-05,1.29E-03,0.002235613,0.000186277,0.242821871,0,9.50E-14,5.37E-10,1.05E-09,1.15E-11,5.26467E-05,,,,,,
23,2.30E-07,1.10E-05,1.07E-03,0.001889123,0.000163966,0.227691248,0,2.52E-14,2.22E-10,4.41E-10,4.71E-12,3.36425E-05,,,,,,
24,1.25E-07,6.98E-06,8.87E-04,0.00158842,0.000144316,0.213503438,-4.44E-16,6.66E-15,9.19E-11,1.85E-10,1.92E-12,2.14983E-05,,,,,,
25,6.25E-08,4.32E-06,7.47E-04,0.001347445,0.000127012,0.200199694,-7.77E-16,2.44E-15,3.85E-11,7.75E-11,7.85E-13,1.37379E-05,,,,,,
26,3.10E-08,2.63E-06,6.29E-04,0.001157367,0.000111775,0.187724928,-1.22E-15,8.88E-16,1.60E-11,3.27E-11,3.21E-13,8.77887E-06,,,,,,
27,1.56E-08,1.69E-06,5.22E-04,0.000979421,9.84E-05,0.176027485,-1.11E-15,2.22E-16,6.79E-12,1.39E-11,1.32E-13,5.60991E-06,,,,,,
28,8.04E-09,1.08E-06,4.34E-04,0.000817123,8.65E-05,0.165058928,-1.33E-15,0,2.87E-12,5.93E-12,5.37E-14,3.58486E-06,,,,,,
29,3.84E-09,6.84E-07,3.62E-04,0.000688222,7.62E-05,0.154773839,-1.67E-15,0,1.21E-12,2.54E-12,2.31E-14,2.29081E-06,,,,,,
30,1.77E-09,4.54E-07,2.99E-04,0.000584451,6.70E-05,0.145129631,-1.78E-15,-4.44E-16,5.07E-13,1.08E-12,8.88E-15,1.46388E-06,,,,,,
31,8.62E-10,3.14E-07,2.49E-04,0.000497963,5.89E-05,0.13608637,-1.78E-15,-4.44E-16,2.11E-13,4.62E-13,3.77E-15,9.35456E-07,,,,,,
32,4.37E-10,2.13E-07,2.08E-04,0.00042693,5.19E-05,0.127606608,-1.78E-15,-4.44E-16,8.84E-14,1.98E-13,1.78E-15,5.97778E-07,,,,,,
33,2.23E-10,1.41E-07,1.75E-04,0.000366299,4.56E-05,0.119655234,-1.78E-15,-6.66E-16,3.77E-14,8.45E-14,1.33E-15,3.81994E-07,,,,,,
34,1.15E-10,9.37E-08,1.47E-04,0.000309661,4.01E-05,0.112199323,-1.78E-15,-4.44E-16,1.57E-14,3.59E-14,-4.44E-16,2.44103E-07,,,,,,
35,6.25E-11,6.13E-08,0.000123512,0.000262339,3.53E-05,0.105208002,-1.78E-15,-6.66E-16,6.66E-15,1.51E-14,-4.44E-16,1.55988E-07,,,,,,
36,3.53E-11,4.02E-08,1.05E-04,0.000224874,3.11E-05,0.098652322,-1.78E-15,-6.66E-16,2.89E-15,6.44E-15,0,9.96799E-08,,,,,,
37,2.01E-11,2.66E-08,8.85E-05,0.000192826,2.73E-05,0.092505136,-1.67E-15,-6.66E-16,1.55E-15,3.33E-15,1.33E-15,6.36978E-08,,,,,,
38,1.07E-11,1.76E-08,7.51E-05,0.000166373,2.40E-05,0.086740992,-1.78E-15,-7.77E-16,1.11E-15,2.22E-15,2.22E-16,4.07044E-08,,,,,,
39,5.50E-12,1.16E-08,6.43E-05,0.000144083,2.11E-05,0.08133602,-1.55E-15,-8.88E-16,8.88E-16,1.78E-15,2.22E-16,2.60111E-08,,,,,,
40,2.84E-12,7.73E-09,5.45E-05,0.000124792,1.86E-05,0.076267842,-1.78E-15,-6.66E-16,8.88E-16,1.78E-15,6.66E-16,1.66217E-08,,,,,,
41,1.47E-12,5.15E-09,4.58E-05,0.000107006,1.63E-05,0.071515469,-1.78E-15,-6.66E-16,8.88E-16,1.78E-15,1.33E-15,1.06216E-08,,,,,,
42,7.59E-13,3.33E-09,3.86E-05,9.08E-05,1.44E-05,0.067059225,-1.78E-15,-6.66E-16,6.66E-16,1.78E-15,0,6.78748E-09,,,,,,
43,4.17E-13,2.12E-09,3.27E-05,7.76E-05,1.26E-05,0.062880656,-1.55E-15,-6.66E-16,6.66E-16,1.55E-15,2.22E-16,4.33736E-09,,,,,,
44,2.34E-13,1.41E-09,2.81E-05,6.63E-05,1.11E-05,0.058962461,-1.55E-15,-6.66E-16,4.44E-16,1.44E-15,8.88E-16,2.77168E-09,,,,,,
45,1.32E-13,9.63E-10,2.40E-05,5.65E-05,9.78E-06,0.055288415,-1.33E-15,-4.44E-16,4.44E-16,1.33E-15,0,1.77117E-09,,,,,,
46,7.53E-14,6.46E-10,2.06E-05,4.83E-05,8.60E-06,0.051843304,-1.33E-15,-2.22E-16,4.44E-16,1.33E-15,0,1.13182E-09,,,,,,
47,4.12E-14,4.45E-10,1.76E-05,4.13E-05,7.56E-06,0.048612864,-1.33E-15,-2.22E-16,2.22E-16,1.55E-15,0,7.23258E-10,,,,,,
48,2.18E-14,3.08E-10,1.51E-05,3.53E-05,6.65E-06,0.045583718,-1.33E-15,0,0,1.22E-15,0,4.62179E-10,,,,,,
49,1.10E-14,2.08E-10,1.28E-05,3.03E-05,5.85E-06,0.042743323,-9.99E-16,0,0,1.11E-15,0,2.95343E-10,,,,,,
50,5.66E-15,1.39E-10,1.09E-05,2.59E-05,5.15E-06,0.040079918,0,0,0,1.11E-16,0,1.88731E-10,,,,,,
51,2.66E-15,9.29E-11,9.29E-06,2.22E-05,4.52E-06,0.037582473,0,0,0,0,0,1.20604E-10,,,,,,
52,1.11E-15,6.19E-11,7.94E-06,1.92E-05,3.98E-06,0.035240649,0,0,0,0,0,7.70686E-11,,,,,,
53,8.88E-16,4.03E-11,6.74E-06,1.65E-05,3.50E-06,0.033044747,,,,,,,,,,,,
54,5.55E-16,2.64E-11,5.68E-06,1.43E-05,3.08E-06,0.030985675,,,,,,,,,,,,
55,5.00E-16,1.75E-11,4.84E-06,1.24E-05,2.71E-06,0.029054908,,,,,,,,,,,,
56,3.33E-16,1.15E-11,4.13E-06,1.08E-05,2.38E-06,0.02724445,,,,,,,,,,,,
57,1.11E-16,7.47E-12,3.56E-06,9.34E-06,2.09E-06,0.025546804,,,,,,,,,,,,
58,0,4.87E-12,3.04E-06,8.10E-06,1.84E-06,0.023954941,,,,,,,,,,,,
59,0,3.17E-12,2.58E-06,7.00E-06,1.62E-06,0.02246227,,,,,,,,,,,,
60,0,2.10E-12,2.19E-06,6.06E-06,1.42E-06,0.02106261,,,,,,,,,,,,
61,0,1.41E-12,1.86E-06,5.24E-06,1.25E-06,0.019750165,,,,,,,,,,,,
62,0,9.42E-13,1.59E-06,4.53E-06,1.10E-06,0.0185195,,,,,,,,,,,,
63,0,6.36E-13,1.36E-06,3.92E-06,9.67E-07,0.01736552,,,,,,,,,,,,
64,0,4.35E-13,1.17E-06,3.41E-06,8.50E-07,0.016283446,,,,,,,,,,,,
65,0,2.98E-13,1.00E-06,2.97E-06,7.48E-07,0.015268799,,,,,,,,,,,,
66,-1.67E-16,2.04E-13,8.59E-07,2.59E-06,6.58E-07,0.014317375,,,,,,,,,,,,
67,0,1.41E-13,7.34E-07,2.26E-06,5.78E-07,0.013425236,,,,,,,,,,,,
68,-3.33E-16,9.78E-14,6.30E-07,1.97E-06,5.08E-07,0.012588688,,,,,,,,,,,,
69,0,6.80E-14,5.36E-07,1.71E-06,4.47E-07,0.011804267,,,,,,,,,,,,
70,-2.22E-16,4.67E-14,4.56E-07,1.49E-06,3.93E-07,0.011068724,,,,,,,,,,,,
71,-3.33E-16,3.18E-14,3.85E-07,1.28E-06,3.46E-07,0.010379014,,,,,,,,,,,,
72,-3.33E-16,2.12E-14,3.25E-07,1.11E-06,3.04E-07,0.009732281,,,,,,,,,,,,
73,-3.33E-16,1.41E-14,2.75E-07,9.56E-07,2.67E-07,0.009125846,,,,,,,,,,,,
74,-5.55E-16,9.33E-15,2.33E-07,8.24E-07,2.35E-07,0.0085572,,,,,,,,,,,,
75,-5.00E-16,6.05E-15,2.01E-07,7.11E-07,2.07E-07,0.008023987,,,,,,,,,,,,
76,-3.33E-16,4.66E-15,1.72E-07,6.14E-07,1.82E-07,0.007524,,,,,,,,,,,,
77,-5.55E-16,2.83E-15,1.46E-07,5.30E-07,1.60E-07,0.007055167,,,,,,,,,,,,
78,-3.33E-16,2.05E-15,1.24E-07,4.60E-07,1.40E-07,0.006615548,,,,,,,,,,,,
79,-5.55E-16,1.55E-15,1.06E-07,4.00E-07,1.24E-07,0.006203323,,,,,,,,,,,,
80,-5.55E-16,9.99E-16,9.01E-08,3.47E-07,1.09E-07,0.005816784,,,,,,,,,,,,
81,-5.55E-16,8.33E-16,7.68E-08,3.02E-07,9.55E-08,0.00545433,,,,,,,,,,,,
82,-3.33E-16,7.77E-16,6.55E-08,2.62E-07,8.40E-08,0.005114462,,,,,,,,,,,,
83,-6.66E-16,6.66E-16,5.58E-08,2.28E-07,7.38E-08,0.004795772,,,,,,,,,,,,
84,-6.66E-16,6.66E-16,4.76E-08,1.99E-07,6.49E-08,0.00449694,,,,,,,,,,,,
85,-3.89E-16,5.00E-16,4.06E-08,1.74E-07,5.71E-08,0.004216728,,,,,,,,,,,,
86,-3.89E-16,3.89E-16,3.47E-08,1.51E-07,5.02E-08,0.003953977,,,,,,,,,,,,
87,-3.89E-16,3.89E-16,2.97E-08,1.31E-07,4.41E-08,0.003707598,,,,,,,,,,,,
88,-3.33E-16,3.33E-16,2.57E-08,1.13E-07,3.88E-08,0.003476572,,,,,,,,,,,,
89,-4.44E-16,2.22E-16,2.23E-08,9.80E-08,3.41E-08,0.003259941,,,,,,,,,,,,
90,-6.11E-16,0,1.91E-08,8.49E-08,3.00E-08,0.003056809,,,,,,,,,,,,
91,-5.55E-16,0,1.64E-08,7.35E-08,2.64E-08,0.002866334,,,,,,,,,,,,
92,-5.55E-16,0,1.40E-08,6.36E-08,2.32E-08,0.002687728,,,,,,,,,,,,
93,-5.55E-16,0,1.20E-08,5.51E-08,2.04E-08,0.002520252,,,,,,,,,,,,
94,-5.55E-16,0,1.02E-08,4.77E-08,1.79E-08,0.002363211,,,,,,,,,,,,
95,-6.66E-16,0,8.75E-09,4.13E-08,1.58E-08,0.002215955,,,,,,,,,,,,
96,-5.55E-16,0,7.49E-09,3.58E-08,1.39E-08,0.002077875,,,,,,,,,,,,
97,-6.66E-16,0,6.40E-09,3.10E-08,1.22E-08,0.0019484,,,,,,,,,,,,
98,-6.11E-16,0,5.48E-09,2.70E-08,1.07E-08,0.001826992,,,,,,,,,,,,
99,-7.22E-16,0,4.69E-09,2.35E-08,9.42E-09,0.001713149,,,,,,,,,,,,
100,-7.77E-16,0,3.98E-09,2.04E-08,8.28E-09,0.0016064,,,,,,,,,,,,
101,-7.22E-16,0,3.38E-09,1.77E-08,7.28E-09,0.001506302,,,,,,,,,,,,
102,-5.55E-16,0,2.88E-09,1.54E-08,6.40E-09,0.001412442,,,,,,,,,,,,
103,-8.33E-16,0,2.48E-09,1.34E-08,5.63E-09,0.001324431,,,,,,,,,,,,
104,-6.66E-16,0,2.13E-09,1.17E-08,4.95E-09,0.001241903,,,,,,,,,,,,
105,-6.66E-16,0,1.83E-09,1.02E-08,4.35E-09,0.001164518,,,,,,,,,,,,
106,-7.77E-16,0,1.58E-09,8.84E-09,3.83E-09,0.001091955,,,,,,,,,,,,
107,-7.22E-16,0,1.35E-09,7.69E-09,3.37E-09,0.001023914,,,,,,,,,,,,
108,-7.77E-16,0,1.15E-09,6.69E-09,2.96E-09,0.000960112,,,,,,,,,,,,
109,-6.66E-16,0,9.92E-10,5.82E-09,2.60E-09,0.000900286,,,,,,,,,,,,
110,-7.22E-16,0,8.53E-10,5.06E-09,2.29E-09,0.000844188,,,,,,,,,,,,
111,-7.77E-16,0,7.33E-10,4.40E-09,2.01E-09,0.000791585,,,,,,,,,,,,
112,-8.88E-16,0,6.31E-10,3.83E-09,1.77E-09,0.00074226,,,,,,,,,,,,
113,-8.88E-16,0,5.42E-10,3.33E-09,1.56E-09,0.000696009,,,,,,,,,,,,
114,-7.77E-16,0,4.64E-10,2.91E-09,1.37E-09,0.000652639,,,,,,,,,,,,
115,-8.33E-16,0,3.96E-10,2.54E-09,1.20E-09,0.000611972,,,,,,,,,,,,
116,-7.22E-16,0,3.38E-10,2.21E-09,1.06E-09,0.000573839,,,,,,,,,,,,
117,-7.77E-16,0,2.89E-10,1.93E-09,9.30E-10,0.000538082,,,,,,,,,,,,
118,-9.44E-16,0,2.46E-10,1.68E-09,8.17E-10,0.000504554,,,,,,,,,,,,
119,-9.99E-16,0,2.09E-10,1.47E-09,7.19E-10,0.000473114,,,,,,,,,,,,
120,-8.88E-16,0,1.79E-10,1.28E-09,6.32E-10,0.000443634,,,,,,,,,,,,
121,-8.88E-16,0,1.53E-10,1.12E-09,5.56E-10,0.00041599,,,,,,,,,,,,
122,-8.33E-16,0,1.31E-10,9.74E-10,4.88E-10,0.000390069,,,,,,,,,,,,
123,-8.88E-16,0,1.12E-10,8.50E-10,4.30E-10,0.000365763,,,,,,,,,,,,
124,-8.88E-16,0,9.63E-11,7.41E-10,3.78E-10,0.000342972,,,,,,,,,,,,
125,-9.44E-16,0,8.27E-11,6.47E-10,3.32E-10,0.000321601,,,,,,,,,,,,
126,-9.99E-16,0,7.07E-11,5.64E-10,2.92E-10,0.000301561,,,,,,,,,,,,
127,-9.99E-16,0,6.04E-11,4.92E-10,2.57E-10,0.000282771,,,,,,,,,,,,
128,-9.99E-16,0,5.17E-11,4.29E-10,2.26E-10,0.000265151,,,,,,,,,,,,
129,-1.11E-15,0,4.42E-11,3.74E-10,1.98E-10,0.000248629,,,,,,,,,,,,
130,-1.05E-15,0,3.78E-11,3.27E-10,1.75E-10,0.000233136,,,,,,,,,,,,
131,-1.11E-15,0,3.23E-11,2.85E-10,1.53E-10,0.000218609,,,,,,,,,,,,
132,-9.99E-16,0,2.76E-11,2.49E-10,1.35E-10,0.000204987,,,,,,,,,,,,
133,-9.16E-16,0,2.36E-11,2.17E-10,1.19E-10,0.000192214,,,,,,,,,,,,
134,-9.99E-16,0,2.01E-11,1.89E-10,1.04E-10,0.000180237,,,,,,,,,,,,
135,-1.05E-15,0,1.72E-11,1.65E-10,9.17E-11,0.000169006,,,,,,,,,,,,
136,-1.11E-15,0,1.46E-11,1.44E-10,8.06E-11,0.000158475,,,,,,,,,,,,
137,-1.25E-15,0,1.25E-11,1.25E-10,7.09E-11,0.0001486,,,,,,,,,,,,
138,-1.11E-15,-2.22E-16,1.07E-11,1.09E-10,6.23E-11,0.000139341,,,,,,,,,,,,
139,-9.99E-16,-1.94E-16,9.12E-12,9.49E-11,5.48E-11,0.000130658,,,,,,,,,,,,
140,-9.99E-16,0,7.80E-12,8.26E-11,4.82E-11,0.000122517,,,,,,,,,,,,
141,-1.05E-15,0,6.67E-12,7.19E-11,4.24E-11,0.000114882,,,,,,,,,,,,
142,-9.99E-16,0,5.71E-12,6.25E-11,3.73E-11,0.000107724,,,,,,,,,,,,
143,-9.99E-16,0,4.86E-12,5.44E-11,3.28E-11,0.000101011,,,,,,,,,,,,
144,-1.22E-15,-2.22E-16,4.14E-12,4.74E-11,2.88E-11,9.47173E-05,,,,,,,,,,,,
145,-1.25E-15,-2.22E-16,3.52E-12,4.12E-11,2.53E-11,8.88153E-05,,,,,,,,,,,,
146,-1.14E-15,-1.67E-16,3.00E-12,3.59E-11,2.23E-11,8.32811E-05,,,,,,,,,,,,
147,-9.99E-16,-1.11E-16,2.56E-12,3.12E-11,1.96E-11,7.80917E-05,,,,,,,,,,,,
148,-1.11E-15,0,2.19E-12,2.72E-11,1.72E-11,7.32257E-05,,,,,,,,,,,,
149,-1.17E-15,-1.67E-16,1.88E-12,2.37E-11,1.51E-11,6.86629E-05,,,,,,,,,,,,
150,-1.05E-15,0,1.62E-12,2.06E-11,1.33E-11,6.43844E-05,,,,,,,,,,,,
151,-1.11E-15,0,1.39E-12,1.79E-11,1.17E-11,6.03725E-05,,,,,,,,,,,,
152,-1.19E-15,-2.22E-16,1.20E-12,1.56E-11,1.03E-11,5.66106E-05,,,,,,,,,,,,
153,-1.28E-15,-2.22E-16,1.03E-12,1.36E-11,9.05E-12,5.30831E-05,,,,,,,,,,,,
154,-1.17E-15,0,8.81E-13,1.18E-11,7.95E-12,4.97754E-05,,,,,,,,,,,,
155,-1.25E-15,0,7.50E-13,1.03E-11,6.99E-12,4.66738E-05,,,,,,,,,,,,
156,-9.16E-16,-2.22E-16,6.40E-13,8.96E-12,6.15E-12,4.37655E-05,,,,,,,,,,,,
157,-1.28E-15,-2.22E-16,5.46E-13,7.80E-12,5.41E-12,4.10384E-05,,,,,,,,,,,,
158,-1.11E-15,-2.22E-16,4.65E-13,6.79E-12,4.75E-12,3.84812E-05,,,,,,,,,,,,
159,-1.08E-15,0,4.00E-13,5.91E-12,4.18E-12,3.60834E-05,,,,,,,,,,,,
160,-1.25E-15,-1.67E-16,3.43E-13,5.15E-12,3.68E-12,3.3835E-05,,,,,,,,,,,,
161,-1.17E-15,-1.67E-16,2.95E-13,4.48E-12,3.23E-12,3.17267E-05,,,,,,,,,,,,
162,-1.19E-15,-1.67E-16,2.52E-13,3.90E-12,2.84E-12,2.97497E-05,,,,,,,,,,,,
163,-8.88E-16,-2.22E-16,2.16E-13,3.40E-12,2.50E-12,2.7896E-05,,,,,,,,,,,,
164,-1.11E-15,-1.67E-16,1.85E-13,2.96E-12,2.20E-12,2.61577E-05,,,,,,,,,,,,
165,-1.28E-15,-2.22E-16,1.58E-13,2.57E-12,1.93E-12,2.45278E-05,,,,,,,,,,,,
166,-1.11E-15,-2.22E-16,1.35E-13,2.24E-12,1.70E-12,2.29994E-05,,,,,,,,,,,,
167,-1.11E-15,-2.22E-16,1.16E-13,1.95E-12,1.49E-12,2.15663E-05,,,,,,,,,,,,
168,-1.28E-15,-2.22E-16,9.89E-14,1.70E-12,1.31E-12,2.02225E-05,,,,,,,,,,,,
169,-9.99E-16,-2.22E-16,8.48E-14,1.49E-12,1.15E-12,1.89624E-05,,,,,,,,,,,,
170,-1.17E-15,-1.67E-16,7.28E-14,1.30E-12,1.02E-12,1.77808E-05,,,,,,,,,,,,
171,-1.25E-15,-1.67E-16,6.24E-14,1.13E-12,8.92E-13,1.66728E-05,,,,,,,,,,,,
172,-1.19E-15,-2.22E-16,5.42E-14,9.87E-13,7.84E-13,1.56339E-05,,,,,,,,,,,,
173,-1.11E-15,-1.67E-16,4.65E-14,8.62E-13,6.91E-13,1.46598E-05,,,,,,,,,,,,
174,-1.19E-15,-1.67E-16,3.99E-14,7.52E-13,6.08E-13,1.37463E-05,,,,,,,,,,,,
175,-1.08E-15,0,3.48E-14,6.57E-13,5.33E-13,1.28897E-05,,,,,,,,,,,,
176,-1.08E-15,-2.22E-16,2.96E-14,5.73E-13,4.70E-13,1.20866E-05,,,,,,,,,,,,
177,-1.28E-15,0,2.56E-14,5.00E-13,4.13E-13,1.13334E-05,,,,,,,,,,,,
178,-1.08E-15,0,2.22E-14,4.37E-13,3.63E-13,1.06272E-05,,,,,,,,,,,,
179,-8.88E-16,-1.67E-16,1.85E-14,3.82E-13,3.19E-13,9.96502E-06,,,,,,,,,,,,
180,-1.05E-15,0,1.63E-14,3.34E-13,2.81E-13,9.34408E-06,,,,,,,,,,,,
181,-9.71E-16,0,1.41E-14,2.92E-13,2.47E-13,8.76184E-06,,,,,,,,,,,,
182,-8.88E-16,-1.67E-16,1.21E-14,2.55E-13,2.17E-13,8.21587E-06,,,,,,,,,,,,
183,-1.05E-15,-1.67E-16,1.01E-14,2.22E-13,1.91E-13,7.70393E-06,,,,,,,,,,,,
184,-1.05E-15,0,9.05E-15,1.96E-13,1.67E-13,7.22388E-06,,,,,,,,,,,,
185,-1.14E-15,0,7.49E-15,1.71E-13,1.47E-13,6.77375E-06,,,,,,,,,,,,
186,-1.19E-15,0,6.49E-15,1.49E-13,1.29E-13,6.35167E-06,,,,,,,,,,,,
187,-1.05E-15,-1.67E-16,5.63E-15,1.30E-13,1.14E-13,5.95589E-06,,,,,,,,,,,,
188,-1.05E-15,-1.67E-16,4.97E-15,1.14E-13,9.96E-14,5.58476E-06,,,,,,,,,,,,
189,-1.17E-15,0,4.33E-15,1.00E-13,8.95E-14,5.23677E-06,,,,,,,,,,,,
190,-1.08E-15,-5.55E-17,3.64E-15,8.77E-14,7.78E-14,4.91046E-06,,,,,,,,,,,,
191,-1.25E-15,-1.94E-16,3.00E-15,7.67E-14,6.77E-14,4.60448E-06,,,,,,,,,,,,
192,-1.28E-15,-1.67E-16,2.94E-15,6.61E-14,5.98E-14,4.31757E-06,,,,,,,,,,,,
193,-1.05E-15,0,2.47E-15,5.81E-14,5.28E-14,4.04853E-06,,,,,,,,,,,,
194,-1.28E-15,0,2.19E-15,5.09E-14,4.58E-14,3.79626E-06,,,,,,,,,,,,
195,-1.19E-15,-8.33E-17,1.83E-15,4.52E-14,4.11E-14,3.55971E-06,,,,,,,,,,,,
196,-1.03E-15,0,1.58E-15,3.93E-14,3.55E-14,3.3379E-06,,,,,,,,,,,,
197,-1.05E-15,0,1.42E-15,3.42E-14,3.16E-14,3.12991E-06,,,,,,,,,,,,
198,-9.71E-16,0,1.28E-15,3.02E-14,2.80E-14,2.93488E-06,,,,,,,,,,,,
199,-9.44E-16,0,1.30E-15,2.60E-14,2.44E-14,2.752E-06,,,,,,,,,,,,
200,-1.25E-15,-1.39E-16,1.08E-15,2.29E-14,2.10E-14,2.58052E-06,,,,,,,,,,,,


==> figures/data/qrd_inexact256.csv <==
t-75-inexact,opt-75-inexact,t-75-exact,opt-75-exact,t-10-inexact,opt-10-inexact,t-10-exact,opt-10-exact,t-125-inexact,opt-125-inexact,t-125-exact,opt-125-exact
0,0.135217042,0,0.135217042,0,1.064155528,0,1.064155528,0,3.702024005,0,3.702024005
0.1017923,0.00677475,20.4464954,0.00665577,8.5672303,0.011231201,25.8300688,0.010654227,17.4980752,0.002418468,34.5389365,0.001443839
4.3625447,0.00584602,35.7053635,0.005857771,8.6604012,0.004434608,38.7740966,0.003591317,17.5996663,0.001216042,52.1481993,5.54E-05
4.4587614,0.005139078,46.5209696,0.005150482,12.8381676,0.001106544,51.4485887,0.001189783,22.1256653,2.39E-05,64.8490984,2.14E-06
8.7860783,0.004500396,58.3648379,0.004524492,12.9287955,0.000410133,66.7733802,0.000389564,22.2284185,9.64E-06,73.3611848,8.32E-08
8.8856469,0.003951137,70.2617462,0.003971194,17.2113457,0.000102951,81.4420559,0.000126632,26.54053,1.14E-06,82.6397126,3.27E-09
12.9970906,0.003465556,81.637991,0.003482759,17.3046487,3.49E-05,96.1572424,4.10E-05,30.8626817,1.19E-08,92.7800754,1.29E-10
13.0851733,0.003037552,91.1884185,0.003052086,21.8452435,1.12E-05,105.7761259,1.32E-05,30.960411,9.81E-09,102.9421422,5.12E-12
17.2331218,0.002658962,100.5798664,0.002672759,21.9350743,3.95E-06,115.5801456,4.28E-06,31.054836,9.79E-09,,
21.4032084,0.002327094,110.0672838,0.002339001,26.237962,1.09E-06,125.2338832,1.38E-06,31.1493334,9.82E-09,,
21.4926962,0.002035573,119.6159446,0.002045621,26.3345242,3.72E-07,135.2856171,4.46E-07,31.2411927,9.83E-09,,
21.5808578,0.001779392,129.1739146,0.001787968,30.6160175,1.16E-07,144.9655839,1.44E-07,31.3365708,9.83E-09,,
21.6694477,0.001554475,138.7417906,1.56E-03,30.7096177,4.13E-08,154.7495435,4.67E-08,31.4264697,9.83E-09,,
21.7569512,0.001357179,148.299164,1.36E-03,34.9850102,1.13E-08,164.538444,1.51E-08,35.653387,6.37E-10,,
21.8458228,0.001184256,157.7853558,1.19E-03,39.4344304,3.75E-09,173.9839759,4.89E-09,39.796795,7.60E-12,,
21.9328908,0.001032814,167.2582116,1.04E-03,39.526389,1.32E-09,183.7700424,1.59E-09,,,,
22.0195102,0.000900284,176.8974653,9.05E-04,39.6150168,5.12E-10,194.0101682,5.14E-10,,,,
22.1080421,0.000784389,186.4398229,7.89E-04,39.7035504,2.48E-10,205.0429397,1.67E-10,,,,
22.2069861,0.000683108,195.9158698,6.87E-04,39.7938679,1.64E-10,215.1204259,5.42E-11,,,,
26.5397819,0.000592077,205.5742216,5.98E-04,39.8874746,1.37E-10,220.6226161,1.76E-11,,,,
30.8838595,0.000515499,215.0595196,5.21E-04,39.9790176,1.30E-10,225.5581806,5.73E-12,,,,
30.9717805,0.0004487,224.7769591,4.53E-04,40.0681021,1.28E-10,,,,,,
31.0595856,0.000390422,234.3643243,3.94E-04,40.157396,1.28E-10,,,,,,
31.150902,0.000339604,244.1301793,3.43E-04,40.2489229,1.29E-10,,,,,,
31.2392841,0.000295312,253.7024368,2.98E-04,44.5692705,3.58E-12,,,,,,
31.3277578,0.000256724,263.3368475,2.59E-04,44.6569881,1.53E-12,,,,,,
31.4189747,0.00022312,272.8301272,2.25E-04,,,,,,,,
31.5066304,0.000193868,282.6789996,1.96E-04,,,,,,,,
31.594832,0.000168412,292.6804526,1.70E-04,,,,,,,,
31.6829274,0.000146269,302.444648,1.48E-04,,,,,,,,
31.782483,0.000127014,312.0532592,1.28E-04,,,,,,,,
31.8758221,0.000110274,321.7169552,1.12E-04,,,,,,,,
31.9639722,9.57E-05,331.2375252,9.69E-05,,,,,,,,
32.0517541,8.31E-05,340.7246955,8.42E-05,,,,,,,,
32.1395523,7.21E-05,350.2155768,7.31E-05,,,,,,,,
32.2272522,6.26E-05,359.7512682,6.35E-05,,,,,,,,
32.315804,5.43E-05,369.380279,5.51E-05,,,,,,,,
32.4060442,4.71E-05,378.920697,4.78E-05,,,,,,,,
32.4943396,4.09E-05,388.591003,4.15E-05,,,,,,,,
32.5819954,3.55E-05,398.2647921,3.61E-05,,,,,,,,
32.6693125,3.08E-05,407.7775137,3.13E-05,,,,,,,,
32.7563499,2.67E-05,417.8017421,2.72E-05,,,,,,,,
32.8449601,2.32E-05,427.6839572,2.36E-05,,,,,,,,
32.93177,2.01E-05,437.2006006,2.05E-05,,,,,,,,
33.0198851,1.75E-05,446.8135852,1.78E-05,,,,,,,,
33.1066869,1.52E-05,456.2638478,1.54E-05,,,,,,,,
33.1940598,1.32E-05,465.9741388,1.34E-05,,,,,,,,
33.2816402,1.15E-05,475.4489077,1.16E-05,,,,,,,,
33.3692811,1.00E-05,485.1354377,1.01E-05,,,,,,,,
33.456632,8.71E-06,494.8567718,8.78E-06,,,,,,,,
33.544955,7.59E-06,504.8157207,7.62E-06,,,,,,,,
33.6341163,6.63E-06,514.3157348,6.62E-06,,,,,,,,
37.8625065,5.12E-06,523.9430012,5.75E-06,,,,,,,,
42.0211022,4.44E-06,534.2007229,5.00E-06,,,,,,,,
42.10899,3.85E-06,544.6824075,4.34E-06,,,,,,,,
42.1984455,3.35E-06,554.7031979,3.77E-06,,,,,,,,
42.2958092,2.90E-06,564.427738,3.27E-06,,,,,,,,
42.3856367,2.52E-06,574.1800089,2.85E-06,,,,,,,,
42.4724771,2.19E-06,583.7213323,2.47E-06,,,,,,,,
42.5623558,1.90E-06,593.2302074,2.15E-06,,,,,,,,
42.6520079,1.65E-06,602.9277165,1.87E-06,,,,,,,,
42.7395005,1.43E-06,612.4741521,1.62E-06,,,,,,,,
42.8304572,1.24E-06,622.0565342,1.41E-06,,,,,,,,
42.9220911,1.08E-06,631.6713277,1.23E-06,,,,,,,,
43.0119479,9.38E-07,641.23439,1.07E-06,,,,,,,,
43.0991615,8.15E-07,650.7367942,9.27E-07,,,,,,,,
43.1869231,7.08E-07,660.3099605,8.06E-07,,,,,,,,
43.2751208,6.14E-07,669.8388989,7.01E-07,,,,,,,,
43.3645641,5.34E-07,679.3843392,6.09E-07,,,,,,,,
43.452273,4.63E-07,689.0459856,5.30E-07,,,,,,,,
43.5458844,4.03E-07,698.5694831,4.61E-07,,,,,,,,
43.6426252,3.50E-07,708.3503442,4.01E-07,,,,,,,,
43.7335242,3.04E-07,718.5705534,3.49E-07,,,,,,,,
43.8231485,2.64E-07,728.0529332,3.04E-07,,,,,,,,
43.9130327,2.29E-07,737.9918357,2.64E-07,,,,,,,,
44.0029671,1.99E-07,748.2872613,2.30E-07,,,,,,,,
44.0904596,1.73E-07,758.0979297,2.00E-07,,,,,,,,
44.1780081,1.51E-07,767.6306711,1.74E-07,,,,,,,,
44.2652084,1.31E-07,777.1336228,1.52E-07,,,,,,,,
44.3613318,1.14E-07,786.9294868,1.32E-07,,,,,,,,
44.4537405,9.96E-08,796.4284279,1.15E-07,,,,,,,,
44.5415343,8.68E-08,806.121259,1.00E-07,,,,,,,,
44.6289919,7.58E-08,816.3138507,8.71E-08,,,,,,,,
44.7177714,6.62E-08,825.8839282,7.58E-08,,,,,,,,
44.8069582,5.79E-08,835.4025517,6.60E-08,,,,,,,,
44.894231,5.07E-08,844.93674,5.75E-08,,,,,,,,
44.9812971,4.45E-08,854.503482,5.01E-08,,,,,,,,
45.0696702,3.91E-08,864.0733539,4.36E-08,,,,,,,,
45.1600935,3.44E-08,873.6174805,3.80E-08,,,,,,,,
45.2476054,3.04E-08,883.1598242,3.31E-08,,,,,,,,
45.3349386,2.70E-08,892.8099498,2.89E-08,,,,,,,,
45.422633,2.40E-08,902.4420475,2.52E-08,,,,,,,,
45.5119036,2.14E-08,912.0693129,2.19E-08,,,,,,,,
45.5987415,1.91E-08,921.6390682,1.91E-08,,,,,,,,
45.6856568,1.72E-08,931.3227331,1.67E-08,,,,,,,,
45.7737562,1.56E-08,941.0453903,1.45E-08,,,,,,,,
45.8614324,1.42E-08,950.691325,1.27E-08,,,,,,,,
45.9483832,1.29E-08,960.3118839,1.10E-08,,,,,,,,
46.0382077,1.19E-08,969.9071835,9.62E-09,,,,,,,,
46.1252628,1.10E-08,974.7471305,8.39E-09,,,,,,,,
46.2127971,1.03E-08,979.5566303,7.32E-09,,,,,,,,
46.3004007,9.61E-09,984.3923546,6.38E-09,,,,,,,,
46.388736,9.06E-09,989.4360052,5.57E-09,,,,,,,,
46.4873465,8.59E-09,995.0182116,4.86E-09,,,,,,,,
46.5758922,8.20E-09,999.8979104,4.24E-09,,,,,,,,
46.6635208,7.86E-09,1004.724237,3.70E-09,,,,,,,,
46.7502948,7.58E-09,1009.505307,3.23E-09,,,,,,,,
46.838329,7.35E-09,1014.301241,2.81E-09,,,,,,,,
46.9248152,7.16E-09,1019.152236,2.46E-09,,,,,,,,
47.0121925,7.00E-09,1023.97295,2.14E-09,,,,,,,,
47.1040667,6.86E-09,1028.806045,1.87E-09,,,,,,,,
47.1931916,6.76E-09,1033.719033,1.63E-09,,,,,,,,
47.2810766,6.67E-09,1038.512575,1.43E-09,,,,,,,,
47.3747489,6.60E-09,1043.358733,1.24E-09,,,,,,,,
51.5675037,2.03E-10,1048.224423,1.09E-09,,,,,,,,
51.6540951,1.76E-10,1053.024626,9.49E-10,,,,,,,,
51.741067,1.52E-10,1058.130367,8.28E-10,,,,,,,,
51.8329606,1.31E-10,1063.491948,7.23E-10,,,,,,,,
55.9558531,1.14E-10,1068.426202,6.32E-10,,,,,,,,
60.0337804,9.83E-11,1073.287651,5.52E-10,,,,,,,,
60.1210276,8.50E-11,1078.071371,4.82E-10,,,,,,,,
60.2084963,7.35E-11,1082.92586,4.21E-10,,,,,,,,
60.2956425,6.36E-11,1087.725691,3.68E-10,,,,,,,,
60.3850787,5.50E-11,1092.573395,3.21E-10,,,,,,,,
60.4728803,4.77E-11,1097.692205,2.81E-10,,,,,,,,
60.5621926,4.12E-11,1102.522109,2.45E-10,,,,,,,,
60.6501714,3.57E-11,1107.481219,2.14E-10,,,,,,,,
60.7383387,3.09E-11,1112.304555,1.87E-10,,,,,,,,
60.8296546,2.67E-11,1117.163647,1.64E-10,,,,,,,,
60.917911,2.31E-11,1121.941235,1.43E-10,,,,,,,,
61.0051691,2.00E-11,1126.727423,1.25E-10,,,,,,,,
61.0927778,1.73E-11,1131.470399,1.09E-10,,,,,,,,
61.1885592,1.50E-11,1136.265938,9.55E-11,,,,,,,,
61.2762176,1.30E-11,1141.041767,8.35E-11,,,,,,,,
61.3635149,1.12E-11,1145.820927,7.30E-11,,,,,,,,
61.4515419,9.73E-12,1150.596522,6.38E-11,,,,,,,,
61.5400811,8.43E-12,1155.348439,5.58E-11,,,,,,,,
61.6284318,7.27E-12,,,,,,,,,,
61.7161375,6.31E-12,,,,,,,,,,
61.8062944,5.47E-12,,,,,,,,,,
61.8922849,4.75E-12,,,,,,,,,,
61.9795845,4.09E-12,,,,,,,,,,
62.0680364,3.55E-12,,,,,,,,,,
62.1562438,3.07E-12,,,,,,,,,,
62.2438056,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,
,,,,,,,,,,,


==> figures/data/qrd_maxmix.csv <==
lambda,q2,q4,q8,q16,q32,q64,c2,c4,c8,c16,c32,c64
0,1.04E-05,1.44E-06,2.86E-07,6.70E-08,1.65E-08,4.10E-09,2.50E-07,6.25E-08,1.56E-08,3.91E-09,9.77E-10,2.44E-10
1,0.117970375,0.023133143,0.004888243,0.001153101,0.00028373,7.06E-05,0.213915769,0.090493704,0.031342993,0.009431613,0.002604723,0.000685732
2,0.416793175,0.133248228,0.032912009,0.008029887,0.001990608,0.000496517,0.580345431,0.378536551,0.197409071,0.081567948,0.027752093,0.008256127
3,0.702841301,0.363702064,0.120490953,0.032367146,0.008228694,0.002065551,0.819456862,0.683733905,0.496825351,0.296189211,0.139760776,0.05285206
4,0.871903881,0.632813284,0.3061129,0.101133234,0.027581617,0.007058228,0.929417253,0.866051956,0.757319469,0.593345336,0.39237516,0.207960107
5,0.949382888,0.827086203,0.557209262,0.251883934,0.080580225,0.021733392,0.973433997,0.94791273,0.899791575,0.813924343,0.675335884,0.486489093
6,0.980794736,0.928316755,0.772071679,0.481279906,0.201722969,0.061613506,0.990143775,0.980432553,0.961433865,0.925056478,0.858232582,0.744606485
7,0.992842379,0.972187685,0.899922269,0.708677971,0.40668174,0.15669687,0.996362748,0.992745304,0.985569268,0.971448666,0.944102871,0.892764768
8,0.997352692,0.989535207,0.959997226,0.863185426,0.638870468,0.334414398,0.998660389,0.997323467,0.994657666,0.989358029,0.978885036,0.958431842
9,0.999023978,0.996114389,0.984744558,0.943083456,0.817693233,0.564032203,0.999506976,0.999014316,0.998030089,0.996065992,0.992155154,0.98440226
10,0.999640625,0.998565206,0.994303612,0.977867102,0.920235082,0.763609091,0.999818598,0.999637246,0.999274689,0.998550167,0.997103485,0.994219536
11,0.999867747,0.999471379,0.997891781,0.991665376,0.968118563,0.890362173,0.999933262,0.999866531,0.999733089,0.999466285,0.998932996,0.9978677
12,0.99995134,0.999805416,0.999222572,0.996904695,0.987842135,0.954542839,0.999975448,0.999950897,0.999901797,0.999803609,0.999607277,0.999214785
13,0.999982098,0.9999284,0.99971373,0.998857006,0.995460956,0.982345217,0.999990968,0.999981936,0.999963872,0.999927746,0.999855499,0.999711029
14,0.999993414,0.999973657,0.999894648,0.999578893,0.998320338,0.993356109,0.999996677,0.999993354,0.999986709,0.999973418,0.999946837,0.999893679
15,0.999997577,0.999990309,0.999961238,0.999844993,0.999380658,0.997533484,0.999998778,0.999997555,0.99999511,0.999990221,0.999980442,0.999960885
16,0.999999109,0.999996435,0.999985739,0.999942963,0.999771951,0.999089361,0.99999955,0.999999101,0.999998201,0.999996402,0.999992805,0.99998561
17,0.999999672,0.999998688,0.999994754,0.999979016,0.999916076,0.999664527,0.999999835,0.999999669,0.999999338,0.999998677,0.999997353,0.999994706
18,0.999999879,0.999999517,0.99999807,0.99999228,0.999969122,0.999876519,0.999999939,0.999999878,0.999999757,0.999999513,0.999999026,0.999998053
19,0.999999956,0.999999822,0.99999929,0.99999716,0.99998864,0.999954565,0.999999978,0.999999955,0.99999991,0.999999821,0.999999642,0.999999284
20,0.999999984,0.999999935,0.999999739,0.999998955,0.999995821,0.999983284,0.999999992,0.999999984,0.999999967,0.999999934,0.999999868,0.999999736
21,0.999999994,0.999999976,0.999999904,0.999999616,0.999998463,0.99999385,0.999999997,0.999999994,0.999999988,0.999999976,0.999999952,0.999999903
22,0.999999998,0.999999991,0.999999965,0.999999859,0.999999434,0.999997738,0.999999999,0.999999998,0.999999996,0.999999991,0.999999982,0.999999964
23,0.999999999,0.999999997,0.999999987,0.999999948,0.999999792,0.999999168,1,0.999999999,0.999999998,0.999999997,0.999999993,0.999999987
24,1,0.999999999,0.999999995,0.999999981,0.999999923,0.999999694,1,1,0.999999999,0.999999999,0.999999998,0.999999995
25,1,1,0.999999998,0.999999993,0.999999972,0.999999887,1,1,1,1,0.999999999,0.999999998


==> figures/data/rate_distortions.csv <==
i,c25,c3,c45,q4,q5,q7
0,60.43863505,71.70915378,105.52071,0.186260823,0.463977261,1.454287972
1,0.000535204,0.001032356,0.002184087,0.020653994,0.027300317,0.007694049
2,0.000467759,0.000770387,4.67E-04,0.016642423,0.015214826,1.23E-03
3,0.000408729,5.74E-04,9.90E-05,0.013348791,8.41E-03,1.98E-04
4,0.000357075,4.28E-04,2.09E-05,0.010665657,4.62E-03,3.18E-05
5,0.000311888,3.18E-04,4.41E-06,0.008494025,2.53E-03,5.12E-06
6,0.000272367,2.37E-04,9.29E-07,0.006745894,1.38E-03,8.26E-07
7,0.000237811,1.76E-04,1.96E-07,0.005345059,7.51E-04,1.34E-07
8,0.000207602,1.31E-04,4.12E-08,0.004226812,4.09E-04,2.18E-08
9,1.81E-04,9.70E-05,8.68E-09,0.003337035,2.23E-04,3.56E-09
10,1.58E-04,7.20E-05,1.83E-09,0.002630993,1.21E-04,5.83E-10
11,1.38E-04,5.34E-05,3.85E-10,0.002072051,6.61E-05,9.58E-11
12,1.20E-04,3.96E-05,8.11E-11,0.001630435,3.61E-05,
13,1.05E-04,2.94E-05,,0.001282095,1.97E-05,
14,9.16E-05,2.18E-05,,0.001007709,1.08E-05,
15,7.99E-05,1.61E-05,,0.000791817,5.92E-06,
16,6.96E-05,1.20E-05,,0.000622098,3.25E-06,
17,6.07E-05,8.87E-06,,0.000488767,1.79E-06,
18,5.29E-05,6.57E-06,,3.84E-04,9.84E-07,
19,4.61E-05,4.87E-06,,0.000301879,5.43E-07,
20,4.02E-05,3.60E-06,,0.000237364,2.99E-07,
21,3.50E-05,2.67E-06,,0.000186721,1.65E-07,
22,3.05E-05,1.98E-06,,0.00014696,9.15E-08,
23,2.66E-05,1.46E-06,,0.000115734,5.07E-08,
24,2.32E-05,1.08E-06,,9.12E-05,2.81E-08,
25,2.02E-05,8.03E-07,,7.19E-05,1.56E-08,
26,1.76E-05,5.95E-07,,5.67E-05,8.66E-09,
27,1.53E-05,4.40E-07,,4.48E-05,4.81E-09,
28,1.34E-05,3.26E-07,,3.54E-05,2.68E-09,
29,1.16E-05,2.41E-07,,2.80E-05,1.49E-09,
30,1.01E-05,1.79E-07,,2.22E-05,8.29E-10,
31,8.83E-06,1.32E-07,,1.76E-05,4.62E-10,
32,7.69E-06,9.80E-08,,1.39E-05,2.58E-10,
33,6.70E-06,7.26E-08,,1.10E-05,1.44E-10,
34,5.83E-06,5.37E-08,,8.76E-06,8.03E-11,
35,5.08E-06,3.98E-08,,6.96E-06,,
36,4.42E-06,2.94E-08,,5.53E-06,,
37,3.85E-06,2.18E-08,,4.40E-06,,
38,3.35E-06,1.61E-08,,3.50E-06,,
39,2.92E-06,1.20E-08,,2.79E-06,,
40,2.54E-06,8.85E-09,,2.22E-06,,
41,2.21E-06,6.55E-09,,1.77E-06,,
42,1.93E-06,4.85E-09,,1.41E-06,,
43,1.68E-06,3.59E-09,,1.13E-06,,
44,1.46E-06,2.66E-09,,9.01E-07,,
45,1.27E-06,1.97E-09,,7.20E-07,,
46,1.11E-06,1.46E-09,,5.76E-07,,
47,9.64E-07,1.08E-09,,4.60E-07,,
48,8.39E-07,7.98E-10,,3.68E-07,,
49,7.30E-07,5.91E-10,,2.95E-07,,
50,6.36E-07,4.38E-10,,2.36E-07,,
51,5.53E-07,3.24E-10,,1.89E-07,,
52,4.82E-07,2.40E-10,,1.52E-07,,
53,4.19E-07,1.78E-10,,1.22E-07,,
54,3.65E-07,1.31E-10,,9.77E-08,,
55,3.18E-07,9.73E-11,,7.84E-08,,
56,2.77E-07,,,6.29E-08,,
57,2.41E-07,,,5.05E-08,,
58,2.10E-07,,,4.06E-08,,
59,1.82E-07,,,3.26E-08,,
60,1.59E-07,,,2.62E-08,,
61,1.38E-07,,,2.11E-08,,
62,1.20E-07,,,1.70E-08,,
63,1.05E-07,,,1.37E-08,,
64,9.12E-08,,,1.10E-08,,
65,7.94E-08,,,8.85E-09,,
66,6.91E-08,,,7.13E-09,,
67,6.01E-08,,,5.74E-09,,
68,5.23E-08,,,4.63E-09,,
69,4.56E-08,,,3.73E-09,,
70,3.97E-08,,,3.00E-09,,
71,3.45E-08,,,2.42E-09,,
72,3.00E-08,,,1.95E-09,,
73,2.62E-08,,,1.58E-09,,
74,2.28E-08,,,1.27E-09,,
75,1.98E-08,,,1.03E-09,,
76,1.72E-08,,,8.27E-10,,
77,1.50E-08,,,6.68E-10,,
78,1.31E-08,,,5.39E-10,,
79,1.14E-08,,,4.35E-10,,
80,9.90E-09,,,3.52E-10,,
81,8.62E-09,,,2.84E-10,,
82,7.50E-09,,,2.29E-10,,
83,6.53E-09,,,1.85E-10,,
84,5.68E-09,,,1.50E-10,,
85,4.94E-09,,,1.21E-10,,
86,4.30E-09,,,9.78E-11,,
87,3.75E-09,,,,,
88,3.26E-09,,,,,
89,2.84E-09,,,,,
90,2.47E-09,,,,,
91,2.15E-09,,,,,
92,1.87E-09,,,,,
93,1.63E-09,,,,,
94,1.42E-09,,,,,
95,1.23E-09,,,,,
96,1.07E-09,,,,,
97,9.35E-10,,,,,
98,8.14E-10,,,,,
99,7.08E-10,,,,,
100,6.16E-10,,,,,

